A Near-Optimal Axiomatisation of ZX-Calculus for Pure Qubit Quantum Mechanics

Recent developments in the ZX-Calculus have resulted in complete axiomatisations first for an approximately universal restriction of the language, and then for the whole language. The main drawbacks were that the axioms that were added to achieve completeness were numerous, tedious to manipulate and lacked a physical interpretation. We present in this paper two complete axiomatisations for the general ZX-Calculus, that we believe are optimal, in that all their equations are necessary and moreover have a nice physical interpretation.

==> figures/1-1-SVD-alpha-pi-2pi/1-1-SVD-alpha-pi-2pi_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (2)  at (0.0, -0.125) {$\alpha_2$};
		\node [style=gn] (4)  at (0.0, 0.375) {$\alpha_1$};
		\node [style=none] (6)  at (0.0, 0.875) {};
		\node [style=none] (7)  at (0.0, -0.625) {};
		\node [style=none] (8)  at (0.0, -0.875) {$~\vdots~$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-1-SVD-alpha-pi-2pi/1-1-SVD-alpha-pi-2pi_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (10)  at (-0.375, -0.125) {-$\alpha_2$};
		\node [style=gn] (11)  at (-0.375, 0.625) {$\alpha_1$-$\pi$};
		\node [style=none] (12)  at (-0.375, 1.125) {};
		\node [style=none] (13)  at (-0.375, -0.875) {};
		\node [style=none] (14)  at (-0.375, -1.125) {$~\vdots~$};
		\node [style=gn] (15)  at (-0.375, -0.625) {$\pi$};
		\node [style=rn] (16)  at (0.375, -0.375) {$\pi$};
		\node [style=gn, align=center] (17)  at (0.375, -0.875) {$\alpha_2$};
		\node [style=rn] (18)  at (0.375, 0.625) {};
		\node [style=gn] (19)  at (0.375, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (12.center) to (13.center);
		\draw [style=none] (17) to (16);
		\draw [style=none] (18) to (19);
		\draw [style=none, bend left, looseness=1.25] (19) to (18);
		\draw [style=none, bend right, looseness=1.25] (19) to (18);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-1-SVD-gamma-minus-pi-minus-pi_2/1-1-SVD-gamma-minus-pi-minus-pi_2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.25, 0.0) {$\alpha_3$};
		\node [style=rn] (1)  at (0.25, 0.0) {$\gamma$};
		\node [style=none] (6)  at (-0.25, 0.5) {};
		\node [style=none] (7)  at (-0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (6.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-1-SVD-gamma-minus-pi-minus-pi_2/1-1-SVD-gamma-minus-pi-minus-pi_2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (9)  at (0.0, 0.0) {-$\alpha_3$};
		\node [style=rn] (10)  at (0.75, 0.0) {$\gamma{+}\pi$};
		\node [style=none] (11)  at (0.0, 1.0) {};
		\node [style=none] (12)  at (0.0, -1.0) {};
		\node [style=rn] (13)  at (0.0, 0.5) {$\pi$};
		\node [style=rn] (14)  at (0.0, -0.5) {$\pi$};
		\node [style=rn] (15)  at (-0.75, -0.25) {$\pi$};
		\node [style=gn] (16)  at (-0.75, -0.75) {$\alpha_3$};
		\node [style=rn] (17)  at (-0.75, 0.75) {};
		\node [style=gn] (18)  at (-0.75, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9) to (10);
		\draw (11.center) to (12.center);
		\draw [style=none] (16) to (15);
		\draw [style=none] (17) to (18);
		\draw [style=none, bend left, looseness=1.25] (18) to (17);
		\draw [style=none, bend right, looseness=1.25] (18) to (17);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-1-SVD-gamma-minus-pi_2-0/1-1-SVD-gamma-minus-pi_2-0_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.25, 0.0) {$\alpha_3$};
		\node [style=rn] (1)  at (0.25, 0.0) {$\gamma$};
		\node [style=none] (6)  at (-0.25, 0.5) {};
		\node [style=none] (7)  at (-0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (6.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-1-SVD-gamma-minus-pi_2-0/1-1-SVD-gamma-minus-pi_2-0_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (20)  at (0.125, 0.0) {$\pi{+}\alpha_3$};
		\node [style=rn] (21)  at (0.875, 0.0) {-$\gamma$};
		\node [style=none] (22)  at (0.125, 0.75) {};
		\node [style=none] (23)  at (0.125, -0.75) {};
		\node [style=rn] (26)  at (-0.875, -0.25) {$\pi$};
		\node [style=gn, align=center] (27)  at (-0.875, -0.75) {$\gamma$};
		\node [style=rn] (28)  at (-0.875, 0.75) {};
		\node [style=gn] (29)  at (-0.875, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (20) to (21);
		\draw (22.center) to (23.center);
		\draw [style=none] (27) to (26);
		\draw [style=none] (28) to (29);
		\draw [style=none, bend left, looseness=1.25] (29) to (28);
		\draw [style=none, bend right, looseness=1.25] (29) to (28);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-1-SVD-gamma-pi_2-pi/1-1-SVD-gamma-pi_2-pi_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.25, 0.0) {$\alpha_3$};
		\node [style=rn] (1)  at (0.25, 0.0) {$\gamma$};
		\node [style=none] (6)  at (-0.25, 0.5) {};
		\node [style=none] (7)  at (-0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (6.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-1-SVD-gamma-pi_2-pi/1-1-SVD-gamma-pi_2-pi_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (9)  at (0.0, 0.0) {-$\alpha_3$};
		\node [style=rn] (10)  at (0.75, 0.0) {$\gamma{+}\pi$};
		\node [style=none] (11)  at (0.0, 1.0) {};
		\node [style=none] (12)  at (0.0, -1.0) {};
		\node [style=rn] (13)  at (0.0, 0.5) {$\pi$};
		\node [style=rn] (14)  at (0.0, -0.5) {$\pi$};
		\node [style=rn] (15)  at (-0.75, -0.25) {$\pi$};
		\node [style=gn] (16)  at (-0.75, -0.75) {$\alpha_3$};
		\node [style=rn] (17)  at (-0.75, 0.75) {};
		\node [style=gn] (18)  at (-0.75, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9) to (10);
		\draw (11.center) to (12.center);
		\draw [style=none] (16) to (15);
		\draw [style=none] (17) to (18);
		\draw [style=none, bend left, looseness=1.25] (18) to (17);
		\draw [style=none, bend right, looseness=1.25] (18) to (17);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-1-SVD-gamma-pi_2-pi/1-1-SVD-gamma-pi_2-pi_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (20)  at (0.125, 0.0) {$\pi$-$\alpha_3$};
		\node [style=rn] (21)  at (0.875, 0.0) {$\pi$-$\gamma$};
		\node [style=none] (22)  at (0.125, 1.25) {};
		\node [style=none] (23)  at (0.125, -1.25) {};
		\node [style=rn] (24)  at (0.125, 0.75) {$\pi$};
		\node [style=rn] (25)  at (0.125, -0.75) {$\pi$};
		\node [style=rn] (26)  at (-0.875, -0.25) {$\pi$};
		\node [style=gn, align=center] (27)  at (-0.875, -1.0) {$\alpha_3{+}\gamma$\\${+}\pi$};
		\node [style=rn] (28)  at (-0.875, 0.75) {};
		\node [style=gn] (29)  at (-0.875, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (20) to (21);
		\draw (22.center) to (23.center);
		\draw [style=none] (27) to (26);
		\draw [style=none] (28) to (29);
		\draw [style=none, bend left, looseness=1.25] (29) to (28);
		\draw [style=none, bend right, looseness=1.25] (29) to (28);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-1-diagram-decomposition-by-singular-values/1-1-diagram-decomposition-by-singular-values_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.25, 0.25) {};
		\node [style=none] (1)  at (0.25, 0.25) {};
		\node [style=none] (2)  at (-0.25, -0.25) {};
		\node [style=none] (3)  at (0.25, -0.25) {};
		\node [style=none] (4)  at (0.0, 0.25) {};
		\node [style=none] (5)  at (0.0, 0.5) {};
		\node [style=none] (6)  at (0.0, 0.0) {$D$};
		\node [style=none] (7)  at (0.0, -0.25) {};
		\node [style=none] (8)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
		\draw (1.center) to (0.center);
		\draw (2.center) to (3.center);
		\draw (3.center) to (1.center);
		\draw (5.center) to (4.center);
		\draw (8.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-1-diagram-decomposition-by-singular-values/1-1-diagram-decomposition-by-singular-values_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (10)  at (-0.5, 0.0) {$\alpha_3$};
		\node [style=rn] (11)  at (0.0, 0.0) {$\gamma$};
		\node [style=rn] (12)  at (-0.5, 0.5) {$\alpha_2$};
		\node [style=rn] (13)  at (-0.5, -0.5) {$\alpha_4$};
		\node [style=gn] (14)  at (-0.5, 1.0) {$\alpha_1$};
		\node [style=gn] (15)  at (-0.5, -1.0) {$\alpha_5$};
		\node [style=none] (16)  at (-0.5, 1.5) {};
		\node [style=none] (17)  at (-0.5, -1.5) {};
		\node [style=none] (18)  at (0.0, -0.5) {};
		\node [style=none] (19)  at (0.5, -0.5) {};
		\node [style=none] (20)  at (0.0, -1.0) {};
		\node [style=none] (21)  at (0.5, -1.0) {};
		\node [style=none] (23)  at (0.25, -0.75) {$s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10) to (11);
		\draw (16.center) to (17.center);
		\draw (18.center) to (20.center);
		\draw (19.center) to (18.center);
		\draw (20.center) to (21.center);
		\draw (21.center) to (19.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-1-diagram-decomposition-by-singular-values/1-1-diagram-decomposition-by-singular-values_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (25)  at (0.0, 0.0) {$\gamma$};
		\node [style=rn] (26)  at (-0.5, 0.0) {$\alpha_3$};
		\node [style=rn] (27)  at (-0.5, 1.0) {$\alpha_2$};
		\node [style=rn] (28)  at (-0.5, -1.0) {$\alpha_4$};
		\node [style=gn] (29)  at (-0.5, 1.5) {$\alpha_1$};
		\node [style=gn] (30)  at (-0.5, -1.5) {$\alpha_5$};
		\node [style=none] (31)  at (-0.5, 2.0) {};
		\node [style=none] (32)  at (-0.5, -2.0) {};
		\node [style=none] (33)  at (0.0, -0.5) {};
		\node [style=none] (34)  at (0.5, -0.5) {};
		\node [style=none] (35)  at (0.0, -1.0) {};
		\node [style=none] (36)  at (0.5, -1.0) {};
		\node [style=none] (37)  at (0.25, -0.75) {$s$};
		\node [style={{H box}}] (38)  at (-0.5, 0.5) {};
		\node [style={{H box}}] (39)  at (-0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (25) to (26);
		\draw (31.center) to (32.center);
		\draw (33.center) to (35.center);
		\draw (34.center) to (33.center);
		\draw (35.center) to (36.center);
		\draw (36.center) to (34.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-1-diagram-decomposition-by-singular-values/1-1-diagram-decomposition-by-singular-values_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (41)  at (0.0, 0.0) {$\gamma$};
		\node [style=rn] (42)  at (-0.5, 0.0) {$\alpha_3$};
		\node [style=rn] (43)  at (-0.5, 1.25) {$\alpha_2{+}\frac{\pi}{2}$};
		\node [style=rn] (44)  at (-0.5, -1.25) {$\alpha_4$-$\frac{\pi}{2}$};
		\node [style=gn] (45)  at (-0.5, 2.0) {$\alpha_1$};
		\node [style=gn] (46)  at (-0.5, -2.0) {$\alpha_5$};
		\node [style=none] (47)  at (-0.5, 2.5) {};
		\node [style=none] (48)  at (-0.5, -2.5) {};
		\node [style=none] (49)  at (0.0, -0.5) {};
		\node [style=none] (50)  at (0.5, -0.5) {};
		\node [style=none] (51)  at (0.0, -1.0) {};
		\node [style=none] (52)  at (0.5, -1.0) {};
		\node [style=none] (53)  at (0.25, -0.75) {$s$};
		\node [style=gn] (54)  at (-0.5, 0.5) {$\frac{\pi}{2}$};
		\node [style=gn] (55)  at (-0.5, -0.5) {-$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (41) to (42);
		\draw (47.center) to (48.center);
		\draw (49.center) to (51.center);
		\draw (50.center) to (49.center);
		\draw (51.center) to (52.center);
		\draw (52.center) to (50.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-1-diagram-decomposition-by-singular-values/1-1-diagram-decomposition-by-singular-values_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (57)  at (0.0, 0.0) {$\gamma$};
		\node [style=rn] (58)  at (-0.5, 0.0) {$\alpha_3'$};
		\node [style=none] (63)  at (-0.5, 1.75) {};
		\node [style=none] (64)  at (-0.5, -1.75) {};
		\node [style=none] (65)  at (0.0, -0.5) {};
		\node [style=none] (66)  at (0.5, -0.5) {};
		\node [style=none] (67)  at (0.0, -1.0) {};
		\node [style=none] (68)  at (0.5, -1.0) {};
		\node [style=none] (69)  at (0.25, -0.75) {$s'$};
		\node [style=gn] (70)  at (-0.5, 0.625) {$\alpha_2'$};
		\node [style=gn] (71)  at (-0.5, -0.625) {$\alpha_4'$};
		\node [style=rn] (72)  at (-0.5, 1.25) {$\alpha_1'$};
		\node [style=rn] (73)  at (-0.5, -1.25) {$\alpha_5'$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (57) to (58);
		\draw (63.center) to (64.center);
		\draw (65.center) to (67.center);
		\draw (66.center) to (65.center);
		\draw (67.center) to (68.center);
		\draw (68.center) to (66.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-1-diagram-with-branching-SVD/1-1-diagram-with-branching-SVD_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (27)  at (-0.125, 0.75) {};
		\node [style=none] (28)  at (0.375, 0.75) {};
		\node [style=none] (29)  at (-0.125, 0.25) {};
		\node [style=none] (30)  at (0.375, 0.25) {};
		\node [style=none] (31)  at (0.125, 0.5) {$D$};
		\node [style=none] (32)  at (0.125, 0.25) {};
		\node [style=gn] (33)  at (-0.375, -0.25) {};
		\node [style=none] (34)  at (-0.375, 0.75) {};
		\node [style=none] (35)  at (-0.375, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (27.center) to (29.center);
		\draw (28.center) to (27.center);
		\draw (29.center) to (30.center);
		\draw (30.center) to (28.center);
		\draw [in=-90, out=30] (33) to (32.center);
		\draw (35.center) to (34.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-1-diagram-with-branching-SVD/1-1-diagram-with-branching-SVD_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (9)  at (-0.375, -0.125) {};
		\node [style=none] (10)  at (-0.375, 0.875) {};
		\node [style=none] (11)  at (-0.375, -0.875) {};
		\node [style=gn] (37)  at (0.125, 0.125) {$\beta$};
		\node [style=rn] (38)  at (0.125, 0.625) {$\alpha$};
		\node [style=none] (39)  at (-0.125, -0.375) {};
		\node [style=none] (40)  at (0.375, -0.375) {};
		\node [style=none] (41)  at (-0.125, -0.875) {};
		\node [style=none] (42)  at (0.375, -0.875) {};
		\node [style=none] (43)  at (0.125, -0.625) {$s$};
		\node [style=none] (44)  at (0.125, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9) to (37);
		\draw (11.center) to (10.center);
		\draw (37) to (38);
		\draw (39.center) to (41.center);
		\draw (40.center) to (39.center);
		\draw (41.center) to (42.center);
		\draw (42.center) to (40.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/1-1-diagram-with-branching-SVD/1-1-diagram-with-branching-SVD_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (13)  at (-0.5, 0.0) {$\beta$};
		\node [style=none] (14)  at (-0.5, 1.5) {};
		\node [style=none] (15)  at (-0.5, -1.5) {};
		\node [style=rn] (16)  at (0.0, 0.0) {$\alpha$};
		\node [style=none] (17)  at (0.0, -0.5) {};
		\node [style=none] (18)  at (0.5, -0.5) {};
		\node [style=none] (19)  at (0.0, -1.0) {};
		\node [style=none] (20)  at (0.5, -1.0) {};
		\node [style=none] (21)  at (0.25, -0.75) {$s$};
		\node [style=none] (22)  at (0.25, -1.0) {};
		\node [style=rn] (23)  at (-0.5, 0.5) {};
		\node [style=rn] (24)  at (-0.5, -0.5) {};
		\node [style=gn] (25)  at (-0.5, -1.0) {};
		\node [style=gn] (26)  at (-0.5, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13) to (16);
		\draw (15.center) to (14.center);
		\draw (17.center) to (19.center);
		\draw (18.center) to (17.center);
		\draw (19.center) to (20.center);
		\draw (20.center) to (18.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-is-sqrt-2-squared/2-is-sqrt-2-squared_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.25, -0.25) {};
		\node [style=rn] (1)  at (-0.25, 0.25) {};
		\node [style=gn] (2)  at (0.25, -0.25) {};
		\node [style=rn] (3)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1) to (0);
		\draw [style=none] (3) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-is-sqrt-2-squared/2-is-sqrt-2-squared_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (5)  at (0.25, 0.5) {};
		\node [style=gn] (6)  at (-0.25, 0.0) {};
		\node [style=gn] (7)  at (0.25, 0.0) {};
		\node [style=rn] (8)  at (-0.25, 0.5) {};
		\node [style=none] (9)  at (-0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (5) to (7);
		\draw [style=none] (8) to (6);
		\draw [style=none, in=-135, out=180, looseness=1.75] (9.center) to (6);
		\draw [style=none, in=-45, out=0, looseness=1.75] (9.center) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-is-sqrt-2-squared/2-is-sqrt-2-squared_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (11)  at (0.25, 0.0) {};
		\node [style=rn] (12)  at (-0.25, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=90, looseness=1.75] (12) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-is-sqrt-2-squared/2-is-sqrt-2-squared_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (14)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/BW-RHS-SVD/BW-RHS-SVD_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.125, 1.25) {};
		\node [style=gn] (1)  at (0.625, 0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (2)  at (-0.125, 0.25) {$\pi$};
		\node [style=rn] (3)  at (-0.125, -0.75) {$\frac{\pi}{2}$};
		\node [style=gn] (4)  at (-0.625, 0.25) {$\frac{\pi}{4}$};
		\node [style=none] (5)  at (-0.125, -1.25) {};
		\node [style=gn] (6)  at (0.625, 1.25) {$\frac{\pi}{4}$};
		\node [style=rn] (7)  at (0.375, 0.75) {$\pi$};
		\node [style=gn] (8)  at (-0.125, 0.75) {};
		\node [style=gn] (9)  at (-0.125, -0.25) {$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (5.center);
		\draw [style=none] (4) to (2);
		\draw [style=none] (6) to (7);
		\draw [style=none] (7) to (8);
		\draw [style=none] (7) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/BW-RHS-SVD/BW-RHS-SVD_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (11)  at (-0.25, 0.0) {$\frac{\pi}{2}$};
		\node [style=rn] (12)  at (-0.25, -0.5) {$\beta_1$};
		\node [style=none] (13)  at (-0.25, -1.5) {};
		\node [style=none] (14)  at (-0.25, 1.5) {};
		\node [style=gn] (15)  at (-0.25, -1.0) {$\frac{\pi}{2}$};
		\node [style=rn] (16)  at (-0.75, 0.0) {$\gamma$};
		\node [style=gn] (17)  at (-0.25, 1.0) {$\frac{\pi}{2}$};
		\node [style=rn] (18)  at (-0.25, 0.5) {$\beta_1$};
		\node [style=none] (19)  at (0.25, 0.0) {};
		\node [style=none] (20)  at (0.75, 0.0) {};
		\node [style=none] (21)  at (0.5, -0.25) {$s_2$};
		\node [style=none] (22)  at (0.75, -0.5) {};
		\node [style=none] (23)  at (0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (11) to (16);
		\draw [style=none] (14.center) to (13.center);
		\draw [style=none] (19.center) to (20.center);
		\draw [style=none] (20.center) to (22.center);
		\draw [style=none] (22.center) to (23.center);
		\draw [style=none] (23.center) to (19.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/BW-proof-pi-case/BW-proof-pi-case_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-1.125, -0.5) {-$\beta_2$};
		\node [style=rn] (1)  at (-0.625, -0.5) {};
		\node [style=rn] (2)  at (0.125, 0.0) {$\beta_1{+}\pi$};
		\node [style=gn] (3)  at (-0.625, 0.0) {};
		\node [style=none] (4)  at (-0.625, -1.0) {};
		\node [style=rn] (5)  at (-0.625, 0.5) {$\beta_1$};
		\node [style=none] (6)  at (-0.625, 1.0) {};
		\node [style=none] (27)  at (1.125, -0.75) {};
		\node [style=none] (28)  at (0.625, -0.25) {};
		\node [style=none] (29)  at (0.875, -0.5) {$s_1$};
		\node [style=none] (30)  at (0.625, -0.75) {};
		\node [style=none] (31)  at (1.125, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (3) to (2);
		\draw [style=none] (6.center) to (4.center);
		\draw [style=none] (27.center) to (30.center);
		\draw [style=none] (28.center) to (31.center);
		\draw [style=none] (30.center) to (28.center);
		\draw [style=none] (31.center) to (27.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/BW-proof-pi-case/BW-proof-pi-case_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (8)  at (-0.375, 0.5) {$\beta_1{+}\pi$};
		\node [style=gn] (9)  at (-0.375, -0.25) {};
		\node [style=none] (10)  at (-0.375, 1.25) {};
		\node [style=rn] (11)  at (-0.375, -0.75) {$\pi$};
		\node [style=rn] (12)  at (0.125, -0.25) {$\beta_1$};
		\node [style=gn] (13)  at (-0.875, -0.75) {-$\beta_2$};
		\node [style=none] (14)  at (-0.375, -1.25) {};
		\node [style=none] (32)  at (0.875, -1.0) {};
		\node [style=none] (33)  at (0.375, -0.5) {};
		\node [style=none] (34)  at (0.375, -1.0) {};
		\node [style=none] (35)  at (0.875, -0.5) {};
		\node [style=none] (41)  at (0.625, -0.75) {$s_1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9) to (12);
		\draw [style=none] (10.center) to (14.center);
		\draw (13) to (11);
		\draw [style=none] (32.center) to (34.center);
		\draw [style=none] (33.center) to (35.center);
		\draw [style=none] (34.center) to (33.center);
		\draw [style=none] (35.center) to (32.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/BW-proof-pi-case/BW-proof-pi-case_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (15)  at (0.0, -0.25) {$\beta_1$};
		\node [style=rn] (16)  at (-0.5, -0.75) {};
		\node [style=gn] (18)  at (-0.5, -0.25) {};
		\node [style=none] (19)  at (-0.5, -1.25) {};
		\node [style=rn] (20)  at (-0.5, 0.5) {$\beta_1{+}\pi$};
		\node [style=gn] (21)  at (-1.0, -0.75) {$\beta_2$};
		\node [style=none] (22)  at (-0.5, 1.25) {};
		\node [style=gn] (23)  at (0.25, -1.25) {-$\beta_2$};
		\node [style=rn] (24)  at (0.25, -0.75) {$\pi$};
		\node [style=gn] (25)  at (0.75, -1.25) {};
		\node [style=rn] (26)  at (0.75, -0.75) {};
		\node [style=none] (36)  at (1.0, -0.25) {};
		\node [style=none] (37)  at (0.5, 0.25) {};
		\node [style=none] (38)  at (0.5, -0.25) {};
		\node [style=none] (39)  at (1.0, 0.25) {};
		\node [style=none] (40)  at (0.75, 0.0) {$s_1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18) to (15);
		\draw (21) to (16);
		\draw [style=none] (22.center) to (19.center);
		\draw (23) to (24);
		\draw [style=none, bend left=45, looseness=1.00] (25) to (26);
		\draw [style=none, bend right=45, looseness=1.00] (25) to (26);
		\draw [style=none] (26) to (25);
		\draw [style=none] (36.center) to (38.center);
		\draw [style=none] (37.center) to (39.center);
		\draw [style=none] (38.center) to (37.center);
		\draw [style=none] (39.center) to (36.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/BW-simplified-proof-RHS/BW-simplified-proof-RHS_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.125, 1.25) {};
		\node [style=gn] (1)  at (0.625, 0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (2)  at (-0.125, 0.25) {$\pi$};
		\node [style=rn] (3)  at (-0.125, -0.75) {$\frac{\pi}{2}$};
		\node [style=gn] (4)  at (-0.625, 0.25) {$\frac{\pi}{4}$};
		\node [style=none] (5)  at (-0.125, -1.25) {};
		\node [style=gn] (6)  at (0.625, 1.25) {$\frac{\pi}{4}$};
		\node [style=rn] (7)  at (0.375, 0.75) {$\pi$};
		\node [style=gn] (8)  at (-0.125, 0.75) {};
		\node [style=gn] (9)  at (-0.125, -0.25) {$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (5.center);
		\draw [style=none] (4) to (2);
		\draw [style=none] (6) to (7);
		\draw [style=none] (7) to (8);
		\draw [style=none] (7) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/BW-simplified-proof-RHS/BW-simplified-proof-RHS_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (10)  at (-0.125, -0.5) {$\frac{\pi}{4}$};
		\node [style=rn] (11)  at (-0.125, 0.0) {};
		\node [style=gn] (12)  at (-0.125, 0.5) {};
		\node [style=none] (13)  at (-0.125, 1.5) {};
		\node [style=rn] (14)  at (-0.125, -1.0) {$\frac{\pi}{2}$};
		\node [style=none] (16)  at (-0.125, -1.5) {};
		\node [style=gn] (17)  at (-0.625, 0.0) {$\frac{\pi}{4}$};
		\node [style=rn] (18)  at (-0.125, 1.0) {$\pi$};
		\node [style=gn, inner sep=-0.5pt] (19)  at (0.625, 1.0) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (20)  at (0.625, 0.0) {$\frac{-\pi}{4}$};
		\node [style=rn] (21)  at (0.375, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (13.center) to (16.center);
		\draw [style=none] (17) to (11);
		\draw [style=none] (19) to (21);
		\draw [style=none] (21) to (20);
		\draw [style=none] (21) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/BW-simplified-proof-RHS/BW-simplified-proof-RHS_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (23)  at (0.0, 1.5) {};
		\node [style=rn] (24)  at (0.0, 1.0) {$\pi$};
		\node [style=none] (25)  at (0.0, -1.5) {};
		\node [style=gn] (26)  at (-0.5, -1.0) {$\beta_2$};
		\node [style=rn] (27)  at (0.0, -1.0) {$\frac{\pi}{2}$};
		\node [style=gn] (28)  at (0.0, -0.5) {};
		\node [style=rn] (29)  at (0.5, -0.5) {$\beta_1$};
		\node [style=rn] (30)  at (0.0, 0.0) {$\beta_1$};
		\node [style=gn] (31)  at (0.0, 0.5) {$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (23.center) to (25.center);
		\draw (26) to (27);
		\draw (28) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/BW-simplified-proof-RHS/BW-simplified-proof-RHS_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (32)  at (0.0, -1.5) {};
		\node [style=rn] (34)  at (0.0, -1.0) {$\frac{\pi}{2}$};
		\node [style=gn] (35)  at (0.0, -0.5) {};
		\node [style=rn] (36)  at (0.0, 0.25) {$\beta_1{+}\pi$};
		\node [style=gn] (37)  at (-0.5, -1.0) {$\beta_2$};
		\node [style=gn] (38)  at (0.0, 1.0) {-$\frac{\pi}{2}$};
		\node [style=none] (39)  at (0.0, 1.5) {};
		\node [style=rn] (40)  at (0.5, -0.5) {$\beta_1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (35) to (40);
		\draw (37) to (34);
		\draw [style=none] (39.center) to (32.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/BW-simplified-proof-RHS/BW-simplified-proof-RHS_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (41)  at (-0.5, -0.75) {$\beta_2$};
		\node [style=rn] (42)  at (0.5, -0.25) {$\beta_1$};
		\node [style=rn] (43)  at (0.0, -0.75) {};
		\node [style=none] (45)  at (0.0, -1.25) {};
		\node [style=gn] (46)  at (0.0, -0.25) {};
		\node [style=none] (47)  at (0.0, 1.25) {};
		\node [style=rn] (48)  at (0.0, 0.5) {$\beta_1{+}\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (41) to (43);
		\draw (46) to (42);
		\draw [style=none] (47.center) to (45.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/C1-proof-2/C1-proof-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn, minimum width=1.1 em] (0)  at (-0.5, 0.375) {$\beta$};
		\node [style=gn, minimum width=1.1 em] (1)  at (0.5, 0.375) {$\alpha$};
		\node [style={{H box}}] (2)  at (0.0, 0.375) {};
		\node [style=rn] (3)  at (-0.5, -0.125) {};
		\node [style=rn] (4)  at (0.5, -0.125) {$\pi$};
		\node [style=gn] (5)  at (0.0, -0.625) {};
		\node [style=gn, minimum width=1.1 em] (6)  at (-0.5, -0.625) {$\beta$};
		\node [style=gn, minimum width=1.1 em] (7)  at (0.5, -0.625) {$\alpha$};
		\node [style={{H box}}] (8)  at (0.5, 0.875) {};
		\node [style=none] (9)  at (0.5, 1.125) {};
		\node [style=none] (10)  at (-0.5, 1.125) {};
		\node [style=none] (11)  at (0.0, -1.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
		\draw (3) to (5);
		\draw (4) to (5);
		\draw (4) to (7);
		\draw (5) to (11.center);
		\draw (6) to (3);
		\draw (9.center) to (4);
		\draw (10.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/C1-proof-2/C1-proof-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (16)  at (-1.25, 1.75) {};
		\node [style=rn] (17)  at (-1.25, -0.25) {$(\text{-}1)^m\beta_3$};
		\node [style=gn, minimum width=1.1 em, align=center] (18)  at (-1.25, 1.0) {$\beta{+}\frac{\pi}{2}$\\${+}m\pi$};
		\node [style=gn] (19)  at (0.5, -1.5) {$\beta_2$};
		\node [style=none] (20)  at (0.0, -1.75) {};
		\node [style=gn, align=center] (21)  at (0.0, -0.25) {$\gamma_3{+}$\\\scriptsize$(n{+}m)\pi$};
		\node [style=rn] (22)  at (0.0, -1.25) {};
		\node [style=none] (23)  at (1.25, 1.75) {};
		\node [style=rn] (24)  at (1.25, -0.25) {$(\text{-}1)^n\gamma_2$};
		\node [style=gn, minimum width=1.1 em] (25)  at (1.25, 1.0) {$\gamma_1{+}n\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (16.center) to (17);
		\draw [style=none] (17) to (24);
		\draw [style=none] (19) to (22);
		\draw [style=none] (20.center) to (21);
		\draw [style=none] (24) to (23.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/C1-proof-aux/C1-proof-aux_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (-1.25, 1.5) {};
		\node [style=rn] (18)  at (-1.25, -0.5) {$(\text{-}1)^m\beta_3$};
		\node [style=gn, minimum width=1.1 em, align=center] (19)  at (-1.25, 0.75) {$\beta{+}\frac{\pi}{2}$\\${+}m\pi$};
		\node [style=none] (21)  at (0.0, -1.5) {};
		\node [style=gn, align=center] (22)  at (0.0, -0.5) {$\gamma_3{+}$\\\scriptsize$(n{+}m)\pi$};
		\node [style=none] (24)  at (1.25, 1.5) {};
		\node [style=rn] (25)  at (1.25, -0.5) {$(\text{-}1)^n\gamma_2$};
		\node [style=gn, minimum width=1.1 em] (26)  at (1.25, 0.75) {$\gamma_1{+}n\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (17.center) to (18);
		\draw [style=none] (18) to (25);
		\draw [style=none] (21.center) to (22);
		\draw [style=none] (25) to (24.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/C1-proof-aux/C1-proof-aux_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (27)  at (1.25, 1.5) {};
		\node [style=rn] (28)  at (1.25, -0.5) {$(\text{-}1)^m\beta_3$};
		\node [style=gn, minimum width=1.1 em, align=center] (29)  at (1.25, 0.75) {$\beta{+}\frac{\pi}{2}$\\${+}m\pi$};
		\node [style=none] (31)  at (0.0, -1.5) {};
		\node [style=gn, align=center] (32)  at (0.0, -0.5) {$\gamma_3{+}$\\\scriptsize$(n{+}m)\pi$};
		\node [style=none] (34)  at (-1.25, 1.5) {};
		\node [style=rn] (35)  at (-1.25, -0.5) {$(\text{-}1)^n\gamma_2$};
		\node [style=gn, minimum width=1.1 em] (36)  at (-1.25, 0.75) {$\gamma_1{+}n\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (27.center) to (28);
		\draw [style=none] (28) to (35);
		\draw [style=none] (31.center) to (32);
		\draw [style=none] (35) to (34.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CAP.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.25, -0.25) {};
		\node [style=none] (1) at (0.25, -0.25) {};
		\node [style=none] (2) at (0, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend left=90, looseness=1.75] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/CUP.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.25, 0.25) {};
		\node [style=none] (1) at (0.25, 0.25) {};
		\node [style=none] (2) at (0, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=90, looseness=1.75] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Euler-branch-cor-2/Euler-branch-cor-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (1)  at (-0.25, 0.25) {$\alpha_1$};
		\node [style=gn] (2)  at (0.25, -0.25) {$\alpha_3$};
		\node [style=none] (3)  at (-0.25, 0.75) {};
		\node [style=none] (4)  at (-0.25, -0.75) {};
		\node [style=rn] (5)  at (-0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2) to (5);
		\draw [style=none] (3.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Euler-branch-cor-2/Euler-branch-cor-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (17)  at (-0.25, 0.25) {};
		\node [style=gn] (18)  at (-0.25, 0.75) {$\alpha_1$};
		\node [style=gn] (19)  at (0.25, 0.25) {$\alpha_3$};
		\node [style=none] (21)  at (-0.25, 1.25) {};
		\node [style=none] (22)  at (-0.25, -1.25) {};
		\node [style=gn, inner sep=-0.5pt] (23)  at (-0.25, -0.25) {-$\frac{\pi}{2}$};
		\node [style=gn] (24)  at (-0.25, -0.75) {$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (19) to (17);
		\draw [style=none] (21.center) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Euler-branch-cor-2/Euler-branch-cor-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (25)  at (0.0, 0.25) {$\alpha_3$};
		\node [style=rn] (26)  at (-0.5, 0.25) {};
		\node [style=gn] (27)  at (-0.5, 0.75) {$\alpha_1$};
		\node [style=none] (28)  at (-0.5, 1.25) {};
		\node [style=none] (30)  at (-0.5, -1.25) {};
		\node [style=gn] (31)  at (-0.5, -0.75) {$\frac{\pi}{2}$};
		\node [style=gn] (32)  at (-0.5, -0.25) {};
		\node [style=rn] (33)  at (0.0, -0.25) {$\frac{\pi}{2}$};
		\node [style=rn] (34)  at (0.5, 0.5) {};
		\node [style=gn] (35)  at (0.5, 0.0) {};
		\node [style=gn, inner sep=-0.5pt] (37)  at (0.5, -0.75) {-$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (25) to (26);
		\draw [style=none] (28.center) to (30.center);
		\draw [style=none] (33) to (32);
		\draw [style=none] (34) to (35);
		\draw [style=none, bend left] (35) to (34);
		\draw [style=none, bend right] (35) to (34);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Euler-branch-cor-2/Euler-branch-cor-2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (-0.75, -1.375) {};
		\node [style=gn] (7)  at (0.25, -0.625) {$\gamma$};
		\node [style=gn] (8)  at (-0.25, 0.875) {$\beta_2$};
		\node [style=rn] (9)  at (0.25, -0.125) {$\pi$};
		\node [style=gn] (10)  at (0.25, 0.375) {};
		\node [style=rn] (11)  at (-0.75, -0.375) {$\beta_3$};
		\node [style=gn] (12)  at (-0.75, 0.125) {};
		\node [style=rn] (13)  at (-0.25, 0.125) {$\beta_1$};
		\node [style=rn] (14)  at (-0.75, 0.875) {};
		\node [style=none] (15)  at (-0.75, 1.375) {};
		\node [style=rn] (16)  at (0.25, 0.875) {};
		\node [style=gn] (38)  at (-0.75, -0.875) {$\frac{\pi}{2}$};
		\node [style=rn] (39)  at (0.75, 0.875) {};
		\node [style=gn] (40)  at (0.75, 0.375) {};
		\node [style=gn, inner sep=-0.5pt] (41)  at (0.75, -0.375) {-$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (7) to (9);
		\draw [style=none, bend left] (10) to (16);
		\draw [style=none, bend right] (10) to (16);
		\draw [style=none] (13) to (12);
		\draw [style=none] (14) to (8);
		\draw [style=none] (15.center) to (6.center);
		\draw [style=none] (16) to (10);
		\draw [style=none] (39) to (40);
		\draw [style=none, bend left] (40) to (39);
		\draw [style=none, bend right] (40) to (39);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Euler-branch-cor/Euler-branch-cor_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (1)  at (-0.25, 0.25) {$\alpha_1$};
		\node [style=gn] (2)  at (0.25, -0.25) {$\alpha_3$};
		\node [style=none] (3)  at (-0.25, 0.75) {};
		\node [style=none] (4)  at (-0.25, -0.75) {};
		\node [style=rn] (5)  at (-0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2) to (5);
		\draw [style=none] (3.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Euler-branch-cor/Euler-branch-cor_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (17)  at (-0.25, 0.25) {};
		\node [style=gn] (18)  at (-0.25, 0.75) {$\alpha_1$};
		\node [style=gn] (19)  at (0.25, 0.25) {$\alpha_3$};
		\node [style=none] (21)  at (-0.25, 1.25) {};
		\node [style=none] (22)  at (-0.25, -1.25) {};
		\node [style=gn, inner sep=-0.5pt] (23)  at (-0.25, -0.25) {-$\frac{\pi}{2}$};
		\node [style=gn] (24)  at (-0.25, -0.75) {$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (19) to (17);
		\draw [style=none] (21.center) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Euler-branch-cor/Euler-branch-cor_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (25)  at (0.0, 0.25) {$\alpha_3$};
		\node [style=rn] (26)  at (-0.5, 0.25) {};
		\node [style=gn] (27)  at (-0.5, 0.75) {$\alpha_1$};
		\node [style=none] (28)  at (-0.5, 1.25) {};
		\node [style=none] (30)  at (-0.5, -1.25) {};
		\node [style=gn] (31)  at (-0.5, -0.75) {$\frac{\pi}{2}$};
		\node [style=gn] (32)  at (-0.5, -0.25) {};
		\node [style=rn] (33)  at (0.0, -0.25) {$\frac{\pi}{2}$};
		\node [style=rn] (34)  at (0.5, 0.5) {};
		\node [style=gn] (35)  at (0.5, -0.0) {};
		\node [style=rn] (36)  at (0.5, -0.5) {$\pi$};
		\node [style=gn, inner sep=-0.5pt] (37)  at (0.5, -1.0) {-$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (25) to (26);
		\draw [style=none] (28.center) to (30.center);
		\draw [style=none] (33) to (32);
		\draw [style=none] (34) to (35);
		\draw [style=none, bend left=45, looseness=1.00] (35) to (34);
		\draw [style=none, bend right=45, looseness=1.00] (35) to (34);
		\draw [style=none] (37) to (36);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Euler-branch-cor/Euler-branch-cor_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (-0.5, -1.375) {};
		\node [style=gn] (7)  at (0.5, -0.875) {$\gamma$-$\frac{\pi}{4}$};
		\node [style=gn] (8)  at (0.0, 0.875) {$\beta_2$};
		\node [style=rn] (9)  at (0.5, -0.125) {$\pi$};
		\node [style=gn] (10)  at (0.5, 0.375) {};
		\node [style=rn] (11)  at (-0.5, -0.375) {$\beta_3$};
		\node [style=gn] (12)  at (-0.5, 0.125) {};
		\node [style=rn] (13)  at (0.0, 0.125) {$\beta_1$};
		\node [style=rn] (14)  at (-0.5, 0.875) {};
		\node [style=none] (15)  at (-0.5, 1.375) {};
		\node [style=rn] (16)  at (0.5, 0.875) {};
		\node [style=gn] (38)  at (-0.5, -0.875) {$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (7) to (9);
		\draw [style=none, bend left=45, looseness=1.00] (10) to (16);
		\draw [style=none, bend right=45, looseness=1.00] (10) to (16);
		\draw [style=none] (13) to (12);
		\draw [style=none] (14) to (8);
		\draw [style=none] (15.center) to (6.center);
		\draw [style=none] (16) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Euler-branch-to-line-2/Euler-branch-to-line-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (0.0, -0.5) {};
		\node [style=rn] (18)  at (0.0, 0.0) {};
		\node [style=gn] (19)  at (-0.5, 0.5) {$\alpha_1$};
		\node [style=gn] (20)  at (0.5, 0.5) {$\alpha_3$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (17.center) to (18);
		\draw [style=none] (18) to (19);
		\draw [style=none] (20) to (18);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Euler-branch-to-line-2/Euler-branch-to-line-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.25, 0.25) {$\alpha_1$};
		\node [style=gn] (1)  at (0.25, -0.25) {$\alpha_3$};
		\node [style=none] (2)  at (-0.25, -0.75) {};
		\node [style=rn] (3)  at (-0.25, -0.25) {};
		\node [style=gn] (21)  at (-0.25, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1) to (3);
		\draw [style=none] (2.center) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Euler-branch-to-line-2/Euler-branch-to-line-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4)  at (-0.5, -1.375) {};
		\node [style=gn] (5)  at (0.5, -0.875) {$\gamma$-$\frac{\pi}{4}$};
		\node [style=gn] (6)  at (0.0, 0.875) {$\beta_2$};
		\node [style=rn] (7)  at (0.5, -0.125) {$\pi$};
		\node [style=gn] (8)  at (0.5, 0.375) {};
		\node [style=rn] (9)  at (-0.5, -0.375) {$\beta_3$};
		\node [style=gn] (10)  at (-0.5, 0.125) {};
		\node [style=rn] (11)  at (0.0, 0.125) {$\beta_1$};
		\node [style=rn] (12)  at (-0.5, 0.875) {};
		\node [style=rn] (13)  at (0.5, 0.875) {};
		\node [style=gn] (15)  at (-0.5, -0.875) {$\frac{\pi}{2}$};
		\node [style=gn] (22)  at (-0.5, 1.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (4.center) to (22);
		\draw [style=none] (5) to (7);
		\draw [style=none, bend left=45, looseness=1.00] (8) to (13);
		\draw [style=none, bend right=45, looseness=1.00] (8) to (13);
		\draw [style=none] (11) to (10);
		\draw [style=none] (12) to (6);
		\draw [style=none] (13) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Euler-branch-to-line-2/Euler-branch-to-line-2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (23)  at (-0.625, -1.0) {};
		\node [style=gn] (24)  at (0.125, 0.5) {};
		\node [style=gn] (26)  at (0.625, -0.75) {$\gamma$-$\frac{\pi}{4}$};
		\node [style=gn] (27)  at (-0.625, -0.5) {$\frac{\pi}{2}$};
		\node [style=rn] (28)  at (0.625, 0.0) {$\pi$};
		\node [style=rn] (29)  at (-0.625, 0.5) {$\beta_1{+}\beta_3$};
		\node [style=gn] (30)  at (0.125, -0.25) {$\beta_2$};
		\node [style=rn] (31)  at (0.125, 1.0) {};
		\node [style=gn] (32)  at (0.625, 0.5) {};
		\node [style=rn] (33)  at (0.625, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (23.center) to (29);
		\draw [style=none, bend left=45, looseness=1.00] (24) to (31);
		\draw [style=none, bend right=45, looseness=1.00] (24) to (31);
		\draw [style=none] (26) to (28);
		\draw [style=none] (31) to (24);
		\draw [style=none, bend left=45, looseness=1.00] (32) to (33);
		\draw [style=none, bend right=45, looseness=1.00] (32) to (33);
		\draw [style=none] (33) to (32);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Euler-branch-to-line-3/Euler-branch-to-line-3_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (0.0, -0.5) {};
		\node [style=rn] (18)  at (0.0, 0.0) {};
		\node [style=gn] (19)  at (-0.5, 0.5) {$\alpha_1$};
		\node [style=gn] (20)  at (0.5, 0.5) {$\alpha_3$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (17.center) to (18);
		\draw [style=none] (18) to (19);
		\draw [style=none] (20) to (18);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Euler-branch-to-line-3/Euler-branch-to-line-3_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.25, 0.25) {$\alpha_1$};
		\node [style=gn] (1)  at (0.25, -0.25) {$\alpha_3$};
		\node [style=none] (2)  at (-0.25, -0.75) {};
		\node [style=rn] (3)  at (-0.25, -0.25) {};
		\node [style=gn] (21)  at (-0.25, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1) to (3);
		\draw [style=none] (2.center) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Euler-branch-to-line-3/Euler-branch-to-line-3_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4)  at (-0.75, -1.375) {};
		\node [style=gn] (6)  at (-0.25, 0.875) {$\beta_2$};
		\node [style=rn] (9)  at (-0.75, -0.375) {$\beta_3$};
		\node [style=gn] (10)  at (-0.75, 0.125) {};
		\node [style=rn] (11)  at (-0.25, 0.125) {$\beta_1$};
		\node [style=rn] (12)  at (-0.75, 0.875) {};
		\node [style=gn] (15)  at (-0.75, -0.875) {$\frac{\pi}{2}$};
		\node [style=gn] (22)  at (-0.75, 1.375) {};
		\node [style=rn] (34)  at (0.75, -0.125) {};
		\node [style=gn] (35)  at (0.75, -0.625) {};
		\node [style=rn] (36)  at (0.25, 0.875) {$\pi$};
		\node [style=gn] (37)  at (0.25, 0.375) {$\gamma$};
		\node [style=rn] (38)  at (0.75, 0.875) {};
		\node [style=gn] (39)  at (0.75, 0.375) {};
		\node [style=gn, inner sep=-0.5pt] (40)  at (0.25, -0.375) {-$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (4.center) to (22);
		\draw [style=none] (11) to (10);
		\draw [style=none] (12) to (6);
		\draw [style=none] (34) to (35);
		\draw [style=none, bend left, looseness=1.25] (35) to (34);
		\draw [style=none, bend right, looseness=1.25] (35) to (34);
		\draw (36) to (37);
		\draw [style=none] (38) to (39);
		\draw [style=none, bend left] (39) to (38);
		\draw [style=none, bend right] (39) to (38);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Euler-branch-to-line-3/Euler-branch-to-line-3_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (23)  at (-0.875, -1.0) {};
		\node [style=gn] (24)  at (-0.125, 0.5) {};
		\node [style=gn] (27)  at (-0.875, -0.5) {$\frac{\pi}{2}$};
		\node [style=rn] (29)  at (-0.875, 0.5) {$\beta_1{+}\beta_3$};
		\node [style=gn] (30)  at (-0.125, -0.25) {$\beta_2$};
		\node [style=rn] (31)  at (-0.125, 1.0) {};
		\node [style=rn] (41)  at (0.875, 0.0) {};
		\node [style=gn] (42)  at (0.875, -0.5) {};
		\node [style=rn] (43)  at (0.375, 1.0) {$\pi$};
		\node [style=gn] (44)  at (0.375, 0.5) {$\gamma$};
		\node [style=rn] (45)  at (0.875, 1.0) {};
		\node [style=gn] (46)  at (0.875, 0.5) {};
		\node [style=gn, inner sep=-0.5pt] (47)  at (0.375, -0.25) {-$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (23.center) to (29);
		\draw [style=none, bend left] (24) to (31);
		\draw [style=none, bend right] (24) to (31);
		\draw [style=none] (31) to (24);
		\draw [style=none] (41) to (42);
		\draw [style=none, bend left, looseness=1.25] (42) to (41);
		\draw [style=none, bend right, looseness=1.25] (42) to (41);
		\draw (43) to (44);
		\draw [style=none] (45) to (46);
		\draw [style=none, bend left] (46) to (45);
		\draw [style=none, bend right] (46) to (45);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Euler-branch/Euler-branch_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (4)  at (0.25, -0.625) {$\alpha_2$};
		\node [style=gn] (5)  at (-0.25, 0.625) {$\alpha_1$};
		\node [style=gn] (6)  at (0.25, 0.125) {$\alpha_3$};
		\node [style=none] (9)  at (-0.25, 1.125) {};
		\node [style=none] (10)  at (-0.25, -1.125) {};
		\node [style=rn] (15)  at (-0.25, 0.125) {};
		\node [style=gn] (16)  at (-0.25, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (6) to (15);
		\draw [style=none] (9.center) to (10.center);
		\draw [style=none] (16) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Euler-branch/Euler-branch_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (-0.625, -0.875) {};
		\node [style=gn] (18)  at (0.125, -0.375) {$\alpha_3$};
		\node [style=none] (19)  at (-0.625, 0.875) {};
		\node [style=rn] (20)  at (0.125, 0.375) {$\alpha_2$};
		\node [style=gn] (21)  at (-0.625, 0.375) {$\alpha_1$};
		\node [style=rn] (23)  at (-0.625, -0.375) {};
		\node [style=gn] (24)  at (0.625, 0.375) {};
		\node [style=rn] (25)  at (0.625, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (18) to (20);
		\draw [style=none] (19.center) to (17.center);
		\draw [style=none] (20) to (21);
		\draw [style=none] (23) to (18);
		\draw [style=none] (25) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Euler-branch/Euler-branch_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (1)  at (0.125, -0.375) {$\beta_2$};
		\node [style=rn] (2)  at (-0.625, -0.375) {$\beta_3$};
		\node [style=rn] (3)  at (0.125, 0.375) {$\beta_1$};
		\node [style=none] (7)  at (-0.625, 0.875) {};
		\node [style=none] (8)  at (-0.625, -0.875) {};
		\node [style=rn] (11)  at (0.625, -0.125) {$\pi$};
		\node [style=gn] (12)  at (0.625, -0.625) {$\gamma$};
		\node [style=rn] (13)  at (0.625, 0.875) {};
		\node [style=gn] (14)  at (0.625, 0.375) {};
		\node [style=gn] (38)  at (-0.625, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1) to (3);
		\draw [style=none] (2) to (1);
		\draw [style=none] (3) to (38);
		\draw [style=none] (7.center) to (8.center);
		\draw [style=none] (12) to (11);
		\draw [style=none] (13) to (14);
		\draw [style=none, bend left=45, looseness=1.00] (14) to (13);
		\draw [style=none, bend right=45, looseness=1.00] (14) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Euler-branch/Euler-branch_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (27)  at (-0.5, -1.125) {};
		\node [style=gn] (28)  at (0.5, -0.875) {$\gamma$};
		\node [style=gn] (29)  at (0.0, 0.625) {$\beta_2$};
		\node [style=rn] (30)  at (0.5, -0.375) {$\pi$};
		\node [style=gn] (31)  at (0.5, 0.125) {};
		\node [style=rn] (32)  at (-0.5, -0.625) {$\beta_3$};
		\node [style=gn] (33)  at (-0.5, -0.125) {};
		\node [style=rn] (34)  at (0.0, -0.125) {$\beta_1$};
		\node [style=rn] (35)  at (-0.5, 0.625) {};
		\node [style=none] (36)  at (-0.5, 1.125) {};
		\node [style=rn] (37)  at (0.5, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (28) to (30);
		\draw [style=none, bend left=45, looseness=1.00] (31) to (37);
		\draw [style=none, bend right=45, looseness=1.00] (31) to (37);
		\draw [style=none] (34) to (33);
		\draw [style=none] (35) to (29);
		\draw [style=none] (36.center) to (27.center);
		\draw [style=none] (37) to (31);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/H-loop-EU2/H-loop-EU2_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (74)  at (0.0, 0.25) {$\pi$};
		\node [style=none] (75)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (75.center) to (74);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Up-and-U-d-for-SVD/Up-and-U-d-for-SVD_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (9)  at (-0.5, 0.0) {$\beta_4$};
		\node [style=gn] (10)  at (-0.5, -0.5) {$\beta_5$};
		\node [style=none] (11)  at (-0.5, -1.0) {};
		\node [style=gn] (12)  at (-0.5, 0.5) {$x'$};
		\node [style=gn] (13)  at (0.0, -0.25) {$u'$};
		\node [style=gn] (14)  at (0.5, -0.25) {};
		\node [style=rn] (15)  at (0.5, 0.25) {};
		\node [style=rn] (16)  at (0.0, 0.25) {$\pi$};
		\node [style=none] (17)  at (-0.5, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (13) to (16);
		\draw [style=none, bend left] (14) to (15);
		\draw [style=none, bend right] (14) to (15);
		\draw [style=none] (15) to (14);
		\draw (17.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/Up-and-U-d-for-SVD/Up-and-U-d-for-SVD_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (-0.625, 0.0) {$\alpha_4$};
		\node [style=gn] (1)  at (-0.625, -0.5) {$\alpha_5$};
		\node [style=none] (2)  at (-0.625, -1.0) {};
		\node [style=gn] (3)  at (-0.625, 0.5) {};
		\node [style=gn] (4)  at (0.125, -0.75) {$u{+}\varphi_0$};
		\node [style=gn] (5)  at (0.625, -0.25) {};
		\node [style=rn] (6)  at (0.625, 0.25) {};
		\node [style=rn] (7)  at (0.125, 0.0) {$\pi$};
		\node [style=none] (8)  at (-0.625, 1.0) {};
		\node [style=gnlabel] (19)  at (-0.375, 0.5) {$x{+}\varphi_1{-}\varphi_0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (4) to (7);
		\draw [style=none, bend left] (5) to (6);
		\draw [style=none, bend right] (5) to (6);
		\draw [style=none] (6) to (5);
		\draw (8.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/abstract-D2.txt <==
The ZX-Calculus is a powerful graphical language for reasoning about quantum processes and quantum computing. It has various applications, ranging from foundations of quantum mechanics and models of quantum computation, to compilation of quantum circuits, quantum error correction, ...
Complete axiomatisations have recently been provided for the first approximately universal fragment of the language, and right after that for the whole language. These axiomatisations, even though complete, suffered one major drawback: some of their axioms involve a lot of nodes, and consequently their interpretations are far-fetched, if not non-existent.
We provide a simplified axiomatisation for the general ZX-Calculus, giving the calculus one of its main initial features back: intuitiveness.

==> figures/add-axiom-LHS-interm-SVD/add-axiom-LHS-interm-SVD_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (-0.75, -0.5) {};
		\node [style=none] (1)  at (-0.75, 1.5) {};
		\node [style=gn] (2)  at (-0.25, -0.5) {$\theta_2$};
		\node [style=gn] (3)  at (-0.25, 0.5) {$\theta_1$};
		\node [style=rn] (4)  at (0.25, 0.5) {};
		\node [style=rn] (5)  at (0.25, -0.5) {};
		\node [style=gn] (6)  at (0.75, 0.25) {$\alpha$};
		\node [style=gn] (7)  at (0.75, 0.75) {-$\alpha$};
		\node [style=gn] (8)  at (0.75, -0.25) {$\beta$};
		\node [style=gn] (9)  at (0.75, -0.75) {-$\beta$};
		\node [style=rn] (10)  at (-0.75, 0.5) {};
		\node [style=rn] (11)  at (-0.25, 0.0) {$\frac{\pi}{2}$};
		\node [style=gn] (12)  at (-0.75, 0.0) {};
		\node [style=gn] (13)  at (-0.75, 1.0) {$\frac{\pi}{4}$};
		\node [style=gn] (14)  at (-0.75, -1.0) {$\frac{\pi}{4}$};
		\node [style=none] (15)  at (-0.75, -1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (15.center);
		\draw (5) to (0);
		\draw (5) to (9);
		\draw (6) to (4);
		\draw (7) to (4);
		\draw (8) to (5);
		\draw (10) to (4);
		\draw (12) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-LHS-interm-SVD/add-axiom-LHS-interm-SVD_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (17)  at (0.0, 0.0) {$\alpha_6$};
		\node [style=rn] (18)  at (-0.5, 0.0) {$\alpha_3$};
		\node [style=none] (19)  at (-0.5, 1.5) {};
		\node [style=none] (20)  at (-0.5, -1.5) {};
		\node [style=none] (21)  at (0.0, -0.5) {};
		\node [style=none] (22)  at (0.5, -0.5) {};
		\node [style=none] (23)  at (0.0, -1.0) {};
		\node [style=none] (24)  at (0.5, -1.0) {};
		\node [style=none] (25)  at (0.25, -0.75) {$s$};
		\node [style=gn] (26)  at (-0.5, 0.5) {$\alpha_2$};
		\node [style=gn] (27)  at (-0.5, -0.5) {$\alpha_4$};
		\node [style=rn] (28)  at (-0.5, 1.0) {$\alpha_1$};
		\node [style=rn] (29)  at (-0.5, -1.0) {$\alpha_5$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (17) to (18);
		\draw (19.center) to (20.center);
		\draw (21.center) to (23.center);
		\draw (22.center) to (21.center);
		\draw (23.center) to (24.center);
		\draw (24.center) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-RHS-to-SVD/add-axiom-RHS-to-SVD_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (-0.25, 0.25) {};
		\node [style=gn] (1)  at (-0.25, 0.75) {$\gamma$};
		\node [style=gn] (2)  at (-0.75, 0.5) {-$\gamma$};
		\node [style=none] (3)  at (0.0, -0.75) {};
		\node [style=gn] (4)  at (0.0, -0.25) {$\theta_3$};
		\node [style=rn] (5)  at (0.25, 0.25) {};
		\node [style=gn] (6)  at (0.25, 0.75) {$\frac{\pi}{4}$};
		\node [style=gn] (7)  at (0.75, 0.5) {$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2);
		\draw (0) to (4);
		\draw (1) to (0);
		\draw (4) to (3.center);
		\draw (5) to (4);
		\draw (6) to (5);
		\draw (7) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/add-axiom-RHS-to-SVD/add-axiom-RHS-to-SVD_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (9)  at (0.0, 0.25) {};
		\node [style=none] (10)  at (0.5, 0.25) {};
		\node [style=none] (11)  at (0.25, 0.0) {$s_2$};
		\node [style=none] (12)  at (0.5, -0.25) {};
		\node [style=none] (13)  at (0.0, -0.25) {};
		\node [style=none] (14)  at (-0.5, -0.5) {};
		\node [style=gn] (15)  at (-0.5, 0.0) {$\epsilon_2$};
		\node [style=rn] (16)  at (-0.5, 0.5) {$\delta_2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (9.center) to (10.center);
		\draw [style=none] (10.center) to (12.center);
		\draw [style=none] (12.center) to (13.center);
		\draw [style=none] (13.center) to (9.center);
		\draw [style=none] (14.center) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-alpha-bis/bicolor-0-alpha-bis_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (36)  at (0.0, 0.25) {};
		\node [style=gn] (37)  at (0.0, -0.25) {$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (37) to (36);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-alpha-bis/bicolor-0-alpha-bis_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.0, 0.75) {$\pi$};
		\node [style=gn] (1)  at (0.0, -0.25) {$\alpha$};
		\node [style=rn] (39)  at (0.0, 0.25) {$\pi$};
		\node [style=gn] (40)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (40) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-alpha-bis/bicolor-0-alpha-bis_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (2)  at (0.5, 0.5) {};
		\node [style=gn] (3)  at (0.5, 0.0) {};
		\node [style=rn] (5)  at (-0.5, 0.75) {$\pi$};
		\node [style=gn] (6)  at (-0.5, 0.25) {-$\alpha$};
		\node [style=rn] (7)  at (-0.5, -0.25) {$\pi$};
		\node [style=rn] (8)  at (0.0, 0.5) {$\pi$};
		\node [style=gn] (9)  at (0.0, 0.0) {$\alpha$};
		\node [style=gn] (10)  at (-0.5, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2) to (3);
		\draw [style=none, bend left, looseness=1.25] (3) to (2);
		\draw [style=none, bend right, looseness=1.25] (3) to (2);
		\draw [style=none] (9) to (8);
		\draw (10) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-alpha-bis/bicolor-0-alpha-bis_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (11)  at (0.625, 0.75) {};
		\node [style=gn] (12)  at (0.625, 0.25) {};
		\node [style=rn] (14)  at (-0.625, 0.75) {$\pi$};
		\node [style=gn] (15)  at (-0.625, 0.25) {-$\alpha$};
		\node [style=rn] (17)  at (0.125, 0.75) {$\pi$};
		\node [style=gn] (18)  at (0.125, 0.25) {$\alpha$};
		\node [style=rn] (48)  at (-0.125, -0.25) {$\pi$};
		\node [style=gn] (49)  at (-0.125, -0.75) {};
		\node [style=rn] (50)  at (0.375, -0.25) {};
		\node [style=gn] (51)  at (0.375, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (11) to (12);
		\draw [style=none, bend left, looseness=1.25] (12) to (11);
		\draw [style=none, bend right, looseness=1.25] (12) to (11);
		\draw (14) to (15);
		\draw [style=none] (18) to (17);
		\draw (49) to (48);
		\draw [style=none] (50) to (51);
		\draw [style=none, bend left, looseness=1.25] (51) to (50);
		\draw [style=none, bend right, looseness=1.25] (51) to (50);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-alpha-bis/bicolor-0-alpha-bis_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (52)  at (0.0, 0.25) {$\pi$};
		\node [style=gn] (53)  at (0.0, -0.25) {};
		\node [style=rn] (54)  at (0.5, 0.25) {};
		\node [style=gn] (55)  at (0.5, -0.25) {};
		\node [style=rn] (56)  at (-0.5, 0.25) {$\pi$};
		\node [style=gn] (57)  at (-0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (53) to (52);
		\draw [style=none] (54) to (55);
		\draw [style=none, bend left, looseness=1.25] (55) to (54);
		\draw [style=none, bend right, looseness=1.25] (55) to (54);
		\draw (57) to (56);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-alpha-bis/bicolor-0-alpha-bis_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (58)  at (0.125, 0.5) {$\pi$};
		\node [style=rn] (60)  at (0.625, 0.5) {};
		\node [style=gn] (61)  at (0.625, 0.0) {};
		\node [style=rn] (62)  at (-0.375, 0.5) {$\pi$};
		\node [style=rn] (64)  at (-0.125, 0.0) {};
		\node [style=gn] (65)  at (-0.125, -0.5) {};
		\node [style=rn] (66)  at (-0.625, 0.0) {};
		\node [style=gn] (67)  at (-0.625, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (60) to (61);
		\draw [style=none, bend left, looseness=1.25] (61) to (60);
		\draw [style=none, bend right, looseness=1.25] (61) to (60);
		\draw (62) to (64);
		\draw (64) to (58);
		\draw (65) to (64);
		\draw (67) to (66);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-alpha-bis/bicolor-0-alpha-bis_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (75)  at (0.0, 0.25) {};
		\node [style=gn] (76)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (76) to (75);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-alpha/bicolor-0-alpha_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (36)  at (0.0, 0.25) {};
		\node [style=gn] (37)  at (0.0, -0.25) {$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (37) to (36);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-alpha/bicolor-0-alpha_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.0, 0.75) {$\pi$};
		\node [style=gn] (1)  at (0.0, -0.25) {$\alpha$};
		\node [style=rn] (39)  at (0.0, 0.25) {$\pi$};
		\node [style=gn] (40)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (40) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-alpha/bicolor-0-alpha_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (2)  at (0.5, 0.5) {};
		\node [style=gn] (3)  at (0.5, 0.0) {};
		\node [style=rn] (5)  at (-0.5, 0.75) {$\pi$};
		\node [style=gn] (6)  at (-0.5, 0.25) {-$\alpha$};
		\node [style=rn] (7)  at (-0.5, -0.25) {$\pi$};
		\node [style=rn] (8)  at (0.0, 0.5) {$\pi$};
		\node [style=gn] (9)  at (0.0, 0.0) {$\alpha$};
		\node [style=gn] (10)  at (-0.5, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2) to (3);
		\draw [style=none, bend left, looseness=1.25] (3) to (2);
		\draw [style=none, bend right, looseness=1.25] (3) to (2);
		\draw [style=none] (9) to (8);
		\draw (10) to (5);
		\draw [in=-135, out=-45, loop] (10) to ();
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-alpha/bicolor-0-alpha_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (11)  at (0.75, 0.5) {};
		\node [style=gn] (12)  at (0.75, 0.0) {};
		\node [style=rn] (14)  at (-0.5, 0.5) {$\pi$};
		\node [style=gn] (15)  at (-0.5, 0.0) {-$\alpha$};
		\node [style=rn] (16)  at (-0.75, -0.5) {$\pi$};
		\node [style=rn] (17)  at (0.25, 0.5) {$\pi$};
		\node [style=gn] (18)  at (0.25, 0.0) {$\alpha$};
		\node [style=rn] (19)  at (-0.25, -0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (11) to (12);
		\draw [style=none, bend left, looseness=1.25] (12) to (11);
		\draw [style=none, bend right, looseness=1.25] (12) to (11);
		\draw (14) to (15);
		\draw (15) to (16);
		\draw (16) to (19);
		\draw [style=none] (18) to (17);
		\draw (19) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-alpha/bicolor-0-alpha_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (41)  at (0.625, 0.25) {};
		\node [style=gn] (42)  at (0.625, -0.25) {};
		\node [style=rn] (44)  at (-0.625, 0.25) {$\pi$};
		\node [style=gn] (45)  at (-0.625, -0.25) {-$\alpha$};
		\node [style=rn] (46)  at (0.125, 0.25) {$\pi$};
		\node [style=gn] (47)  at (0.125, -0.25) {$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (41) to (42);
		\draw [style=none, bend left, looseness=1.25] (42) to (41);
		\draw [style=none, bend right, looseness=1.25] (42) to (41);
		\draw (44) to (45);
		\draw [style=none] (47) to (46);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-alpha/bicolor-0-alpha_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (24)  at (-0.25, -0.5) {-$\alpha$};
		\node [style=gn] (27)  at (0.25, -0.5) {$\alpha$};
		\node [style=rn] (28)  at (-0.0, 0.5) {$\pi$};
		\node [style=gn] (29)  at (-0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (28) to (29);
		\draw (29) to (24);
		\draw (29) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-alpha/bicolor-0-alpha_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (31)  at (0.0, 0.25) {$\pi$};
		\node [style=gn] (32)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (31) to (32);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-alpha/bicolor-0-alpha_07.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (34)  at (0.0, 0.25) {};
		\node [style=gn] (35)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (34) to (35);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-pi-EU2/bicolor-0-pi-EU2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.0, 0.25) {$\pi$};
		\node [style=gn] (1)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-pi-EU2/bicolor-0-pi-EU2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (5)  at (0.0, 0.75) {};
		\node [style=gn] (6)  at (0.0, -0.75) {};
		\node [style=rn] (7)  at (0.0, 0.25) {$\pi$};
		\node [style=gn] (8)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (6) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-pi-EU2/bicolor-0-pi-EU2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (10)  at (-0.5, 0.75) {};
		\node [style=gn] (11)  at (-0.5, -0.75) {};
		\node [style=rn] (12)  at (-0.5, -0.25) {$\pi$};
		\node [style=gn] (13)  at (-0.5, 0.25) {};
		\node [style=rn] (14)  at (0.0, 0.25) {$\pi$};
		\node [style=gn] (15)  at (0.0, -0.25) {};
		\node [style=rn] (16)  at (0.5, 0.25) {};
		\node [style=gn] (17)  at (0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (11) to (10);
		\draw [style=none] (15) to (14);
		\draw [style=none] (16) to (17);
		\draw [style=none, bend left, looseness=1.25] (17) to (16);
		\draw [style=none, bend right, looseness=1.25] (17) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-pi-EU2/bicolor-0-pi-EU2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (23)  at (0.0, 0.25) {$\pi$};
		\node [style=gn] (24)  at (0.0, -0.25) {};
		\node [style=rn] (25)  at (0.5, 0.25) {};
		\node [style=gn] (26)  at (0.5, -0.25) {};
		\node [style=rn] (27)  at (-0.5, 0.25) {$\pi$};
		\node [style=gn] (28)  at (-0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (24) to (23);
		\draw [style=none] (25) to (26);
		\draw [style=none, bend left, looseness=1.25] (26) to (25);
		\draw [style=none, bend right, looseness=1.25] (26) to (25);
		\draw [style=none] (28) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-pi-EU2/bicolor-0-pi-EU2_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (30)  at (0.25, 0.5) {$\pi$};
		\node [style=rn] (34)  at (-0.25, 0.5) {$\pi$};
		\node [style=rn] (36)  at (0.0, 0.0) {};
		\node [style=gn] (37)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (34) to (36);
		\draw (36) to (30);
		\draw [style=none] (37) to (36);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-pi-EU2/bicolor-0-pi-EU2_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (43)  at (0.0, 0.25) {};
		\node [style=gn] (44)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (44) to (43);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/former-supp-proof-2/former-supp-proof-2_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (56)  at (0.0, 0.0) {$2\alpha{+}\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/former-supp-proof/former-supp-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (15)  at (-0.25, 0.125) {$\beta_2$};
		\node [style=gn] (16)  at (0.25, -0.375) {$\gamma$-$\frac{\pi}{4}$};
		\node [style=rn] (17)  at (0.25, 0.375) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (16) to (17);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/former-supp-proof/former-supp-proof_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (56)  at (0.0, 0.0) {$2\alpha{+}\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/former-supp/former-supp_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn, minimum width=0.5cm] (0)  at (-0.5, 0.5) {$\alpha$};
		\node [style=gn] (1)  at (0.5, 0.5) {$\alpha{+}\pi$};
		\node [style=rn] (2)  at (0.0, -0.0) {};
		\node [style=none] (3)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2);
		\draw (1) to (2);
		\draw (2) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/former-supp/former-supp_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (5)  at (0.0, -0.25) {};
		\node [style=gn] (6)  at (0.0, 0.75) {$2\alpha{+}\pi$};
		\node [style=none] (7)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (7.center);
		\draw [bend right=45, looseness=1.25] (6) to (5);
		\draw [bend left=45, looseness=1.25] (6) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/g-1-1-to-generic/g-1-1-to-generic_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.25, 0.625) {};
		\node [style=none] (4)  at (-0.25, 0.625) {};
		\node [style=none] (5)  at (-0.25, 0.125) {};
		\node [style=none] (6)  at (0.0, -0.625) {};
		\node [style=none] (11)  at (0.0, 0.375) {$D$};
		\node [style=none] (13)  at (0.25, 0.125) {};
		\node [style=none] (14)  at (0.0, 0.125) {};
		\node [style=gn] (16)  at (0.0, -0.125) {$\gamma$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (13.center);
		\draw [style=none] (4.center) to (0.center);
		\draw [style=none] (5.center) to (4.center);
		\draw [style=none] (6.center) to (14.center);
		\draw [style=none] (13.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/g-1-1-to-generic/g-1-1-to-generic_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (0.0, 0.5) {};
		\node [style=none] (3)  at (-0.5, -0.75) {};
		\node [style=rn] (7)  at (-0.5, 0.75) {$\alpha$};
		\node [style=none] (8)  at (0.25, 0.25) {$s$};
		\node [style=none] (9)  at (0.0, 0.0) {};
		\node [style=gn] (10)  at (-0.5, 0.25) {$\beta$};
		\node [style=none] (12)  at (0.5, 0.5) {};
		\node [style=none] (15)  at (0.5, 0.0) {};
		\node [style=gn] (17)  at (-0.5, -0.25) {$\gamma$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (12.center);
		\draw [style=none] (3.center) to (7);
		\draw [style=none] (9.center) to (1.center);
		\draw [style=none] (12.center) to (15.center);
		\draw [style=none] (15.center) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/g-1-1-to-generic/g-1-1-to-generic_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (18)  at (0.0, 0.125) {};
		\node [style=rn] (19)  at (-0.5, 0.625) {$\alpha$};
		\node [style=none] (20)  at (0.5, 0.625) {};
		\node [style=none] (22)  at (0.25, 0.375) {$s$};
		\node [style=none] (23)  at (0.0, 0.625) {};
		\node [style=gn] (24)  at (-0.5, -0.125) {$\beta{+}\gamma$};
		\node [style=none] (25)  at (0.5, 0.125) {};
		\node [style=none] (26)  at (-0.5, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (18.center) to (23.center);
		\draw [style=none] (20.center) to (25.center);
		\draw [style=none] (23.center) to (20.center);
		\draw [style=none] (25.center) to (18.center);
		\draw [style=none] (26.center) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/g-2-1-to-generic/g-2-1-to-generic_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (14)  at (0.0, -0.25) {};
		\node [style=none] (15)  at (-0.75, 0.75) {};
		\node [style=none] (16)  at (-0.25, 0.25) {};
		\node [style=none] (17)  at (-0.25, 0.75) {};
		\node [style=none] (18)  at (-0.5, 0.25) {};
		\node [style=none] (19)  at (-0.75, 0.25) {};
		\node [style=none] (20)  at (-0.5, 0.5) {$D_1$};
		\node [style=none] (21)  at (0.25, 0.75) {};
		\node [style=none] (22)  at (0.75, 0.25) {};
		\node [style=none] (23)  at (0.75, 0.75) {};
		\node [style=none] (24)  at (0.5, 0.25) {};
		\node [style=none] (25)  at (0.25, 0.25) {};
		\node [style=none] (26)  at (0.5, 0.5) {$D_2$};
		\node [style=none] (27)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (14) to (24.center);
		\draw [style=none] (14) to (27.center);
		\draw [style=none] (15.center) to (17.center);
		\draw [style=none] (16.center) to (19.center);
		\draw [style=none] (17.center) to (16.center);
		\draw [style=none] (18.center) to (14);
		\draw [style=none] (19.center) to (15.center);
		\draw [style=none] (21.center) to (23.center);
		\draw [style=none] (22.center) to (25.center);
		\draw [style=none] (23.center) to (22.center);
		\draw [style=none] (25.center) to (21.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/g-2-1-to-generic/g-2-1-to-generic_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (0.5, -0.0) {};
		\node [style=rn] (2)  at (0.0, 0.75) {$\alpha_2$};
		\node [style=none] (3)  at (0.75, -0.25) {$s_2$};
		\node [style=none] (4)  at (0.5, -0.5) {};
		\node [style=none] (5)  at (1.0, -0.0) {};
		\node [style=none] (6)  at (1.0, -0.5) {};
		\node [style=none] (7)  at (0.5, 0.75) {};
		\node [style=rn] (8)  at (-1.0, 0.75) {$\alpha_1$};
		\node [style=none] (9)  at (0.75, 0.5) {$s_1$};
		\node [style=none] (10)  at (0.5, 0.25) {};
		\node [style=gn] (11)  at (-0.5, -0.0) {$\beta_1{+}\beta_2$};
		\node [style=none] (12)  at (1.0, 0.75) {};
		\node [style=none] (13)  at (1.0, 0.25) {};
		\node [style=none] (28)  at (-0.5, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (5.center);
		\draw [style=none] (2) to (11);
		\draw [style=none] (4.center) to (1.center);
		\draw [style=none] (5.center) to (6.center);
		\draw [style=none] (6.center) to (4.center);
		\draw [style=none] (7.center) to (12.center);
		\draw [style=none] (10.center) to (7.center);
		\draw [style=none] (11) to (8);
		\draw [style=none] (12.center) to (13.center);
		\draw [style=none] (13.center) to (10.center);
		\draw [style=none] (28.center) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/g-2-1-to-generic/g-2-1-to-generic_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (29)  at (-1.125, -1.0) {};
		\node [style=gn] (30)  at (-1.125, -0.25) {$\beta_1{+}\beta_2$};
		\node [style=rn, inner sep=-0.5pt] (31)  at (-1.125, 0.5) {-$\frac{\pi}{2}$};
		\node [style=rn] (33)  at (-0.375, -0.0) {$\pi$};
		\node [style=gn] (34)  at (-0.375, 0.5) {};
		\node [style=gn] (35)  at (0.125, 0.5) {};
		\node [style=rn] (36)  at (0.125, 1.0) {};
		\node [style=rn] (37)  at (-0.375, 1.0) {};
		\node [style=gn] (38)  at (-0.375, -0.5) {$\gamma'$};
		\node [style=gn] (39)  at (0.125, -0.25) {$\beta_2$};
		\node [style=gn] (40)  at (-1.125, 1.0) {$\beta'$};
		\node [style=none] (53)  at (0.625, -0.0) {};
		\node [style=none] (54)  at (1.125, 0.25) {};
		\node [style=none] (55)  at (0.875, 0.5) {$s_1$};
		\node [style=none] (56)  at (1.125, -0.5) {};
		\node [style=none] (57)  at (0.875, -0.25) {$s_2$};
		\node [style=none] (58)  at (1.125, -0.0) {};
		\node [style=none] (59)  at (0.625, -0.5) {};
		\node [style=none] (60)  at (0.625, 0.25) {};
		\node [style=none] (61)  at (1.125, 0.75) {};
		\node [style=none] (62)  at (0.625, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (29.center) to (40);
		\draw [style=none, bend left=45, looseness=1.00] (34) to (37);
		\draw [style=none, bend right=45, looseness=1.00] (34) to (37);
		\draw [style=none, bend right=45, looseness=1.00] (35) to (36);
		\draw [style=none, bend left=45, looseness=1.00] (35) to (36);
		\draw [style=none] (36) to (35);
		\draw [style=none] (37) to (34);
		\draw [style=none] (38) to (33);
		\draw [style=none] (53.center) to (58.center);
		\draw [style=none] (54.center) to (60.center);
		\draw [style=none] (56.center) to (59.center);
		\draw [style=none] (58.center) to (56.center);
		\draw [style=none] (59.center) to (53.center);
		\draw [style=none] (60.center) to (62.center);
		\draw [style=none] (61.center) to (54.center);
		\draw [style=none] (62.center) to (61.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/g-2-1-to-generic/g-2-1-to-generic_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (41)  at (-0.125, -0.875) {$\gamma'$-$\frac{\pi}{4}$};
		\node [style=gn] (42)  at (0.875, -0.875) {$\beta_2$};
		\node [style=gn] (43)  at (0.125, 0.375) {};
		\node [style=rn] (44)  at (0.125, 0.875) {};
		\node [style=none] (45)  at (-1.125, -1.125) {};
		\node [style=gn, align=center] (46)  at (-1.125, -0.375) {$\beta_1{+}\beta_2$\\${+}\frac{\pi}{2}$};
		\node [style=gn] (48)  at (-0.375, 0.375) {};
		\node [style=rn] (49)  at (-0.125, -0.125) {$\pi$};
		\node [style=rn] (50)  at (-0.375, 0.875) {};
		\node [style=gn] (51)  at (-1.125, 1.125) {$\beta'{+}\frac{\pi}{2}$};
		\node [style={{H box}}] (52)  at (-1.125, 0.375) {};
		\node [style=none] (63)  at (0.625, 0.125) {};
		\node [style=none] (64)  at (1.125, 0.375) {};
		\node [style=none] (65)  at (0.875, 0.625) {$s_1$};
		\node [style=none] (66)  at (1.125, -0.375) {};
		\node [style=none] (67)  at (0.875, -0.125) {$s_2$};
		\node [style=none] (68)  at (1.125, 0.125) {};
		\node [style=none] (69)  at (0.625, -0.375) {};
		\node [style=none] (70)  at (0.625, 0.375) {};
		\node [style=none] (71)  at (1.125, 0.875) {};
		\node [style=none] (72)  at (0.625, 0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (41) to (49);
		\draw [style=none, bend right=45, looseness=1.00] (43) to (44);
		\draw [style=none, bend left=45, looseness=1.00] (43) to (44);
		\draw [style=none] (44) to (43);
		\draw [style=none] (45.center) to (51);
		\draw [style=none, bend left=45, looseness=1.00] (48) to (50);
		\draw [style=none, bend right=45, looseness=1.00] (48) to (50);
		\draw [style=none] (50) to (48);
		\draw [style=none] (63.center) to (68.center);
		\draw [style=none] (64.center) to (70.center);
		\draw [style=none] (66.center) to (69.center);
		\draw [style=none] (68.center) to (66.center);
		\draw [style=none] (69.center) to (63.center);
		\draw [style=none] (70.center) to (72.center);
		\draw [style=none] (71.center) to (64.center);
		\draw [style=none] (72.center) to (71.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/g-2-1-to-generic/g-2-1-to-generic_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (73)  at (1.125, 0.25) {};
		\node [style=rn] (74)  at (-0.125, -0.0) {$\pi$};
		\node [style=gn] (75)  at (-0.125, -0.75) {$\gamma'$-$\frac{\pi}{4}$};
		\node [style=none] (76)  at (1.125, -0.25) {};
		\node [style=none] (77)  at (0.625, -0.25) {};
		\node [style=none] (78)  at (0.875, -0.0) {$s_2$};
		\node [style=gn] (79)  at (0.875, -0.75) {$\beta_2$};
		\node [style=gn, align=center] (80)  at (-1.125, -0.25) {$\beta_1{+}\beta_2$\\${+}\frac{\pi}{2}$};
		\node [style=gn] (81)  at (-0.375, 0.5) {};
		\node [style=none] (83)  at (0.625, 1.0) {};
		\node [style=none] (84)  at (0.875, 0.75) {$s_1$};
		\node [style=none] (85)  at (-1.125, -1.0) {};
		\node [style=rn] (86)  at (-0.375, 1.0) {};
		\node [style=none] (87)  at (0.625, 0.5) {};
		\node [style=none] (88)  at (1.125, 0.5) {};
		\node [style=rn] (89)  at (0.125, 1.0) {};
		\node [style=none] (90)  at (0.625, 0.25) {};
		\node [style=gn] (91)  at (0.125, 0.5) {};
		\node [style=none] (92)  at (1.125, 1.0) {};
		\node [style=rn] (93)  at (-1.125, 1.0) {$\beta'{+}\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (73.center) to (76.center);
		\draw [style=none] (75) to (74);
		\draw [style=none] (76.center) to (77.center);
		\draw [style=none] (77.center) to (90.center);
		\draw [style=none, bend left=45, looseness=1.00] (81) to (86);
		\draw [style=none, bend right=45, looseness=1.00] (81) to (86);
		\draw [style=none] (83.center) to (92.center);
		\draw [style=none] (85.center) to (93);
		\draw [style=none] (86) to (81);
		\draw [style=none] (87.center) to (83.center);
		\draw [style=none] (88.center) to (87.center);
		\draw [style=none] (89) to (91);
		\draw [style=none] (90.center) to (73.center);
		\draw [style=none, bend right=45, looseness=1.00] (91) to (89);
		\draw [style=none, bend left=45, looseness=1.00] (91) to (89);
		\draw [style=none] (92.center) to (88.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-0-0-pi_2-is-sqrt2-exp-i-omega-EU2/gn-0-0-pi_2-is-sqrt2-exp-i-omega-EU2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (37)  at (0.0, 0.0) {$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-0-0-pi_2-is-sqrt2-exp-i-omega-EU2/gn-0-0-pi_2-is-sqrt2-exp-i-omega-EU2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (10)  at (0.0, 0.0) {$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-0-0-pi_2-is-sqrt2-exp-i-omega-EU2/gn-0-0-pi_2-is-sqrt2-exp-i-omega-EU2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (1)  at (-0.625, 0.525) {$\frac{\pi}{2}$};
		\node [style=rn] (2)  at (-0.625, 0.0) {$\frac{\pi}{2}$};
		\node [style=rn] (5)  at (0.125, -0.25) {$\pi$};
		\node [style=gn] (6)  at (0.125, -0.75) {-$\frac{\pi}{4}$};
		\node [style=rn] (7)  at (0.125, 0.75) {};
		\node [style=gn] (8)  at (0.125, 0.25) {};
		\node [style=gn] (9)  at (-0.625, -0.525) {$\frac{\pi}{2}$};
		\node [style=rn] (12)  at (-0.625, 1.0) {};
		\node [style=rn] (13)  at (-0.625, -1.0) {};
		\node [style=rn] (14)  at (0.625, -0.25) {$\pi$};
		\node [style=gn] (15)  at (0.625, -0.75) {$\frac{\pi}{4}$};
		\node [style=rn] (16)  at (0.625, 0.75) {};
		\node [style=gn] (17)  at (0.625, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (6) to (5);
		\draw [style=none] (7) to (8);
		\draw [style=none, bend left, looseness=1.25] (8) to (7);
		\draw [style=none, bend right, looseness=1.25] (8) to (7);
		\draw (13) to (12);
		\draw [style=none] (15) to (14);
		\draw [style=none] (16) to (17);
		\draw [style=none, bend left, looseness=1.25] (17) to (16);
		\draw [style=none, bend right, looseness=1.25] (17) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-0-0-pi_2-is-sqrt2-exp-i-omega-EU2/gn-0-0-pi_2-is-sqrt2-exp-i-omega-EU2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (25)  at (-0.5, 0.75) {};
		\node [style=rn] (26)  at (-0.5, -0.75) {};
		\node [style=rn] (27)  at (0.0, 0.25) {$\pi$};
		\node [style=gn] (28)  at (0.0, -0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (29)  at (0.5, 0.25) {};
		\node [style=gn] (30)  at (0.5, -0.25) {};
		\node [style={{H box}}] (31)  at (-0.5, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (26) to (25);
		\draw [style=none] (28) to (27);
		\draw [style=none] (29) to (30);
		\draw [style=none, bend left, looseness=1.25] (30) to (29);
		\draw [style=none, bend right, looseness=1.25] (30) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-0-0-pi_2-is-sqrt2-exp-i-omega-EU2/gn-0-0-pi_2-is-sqrt2-exp-i-omega-EU2_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (35)  at (0.0, 0.25) {$\pi$};
		\node [style=gn] (36)  at (0.0, -0.25) {$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (36) to (35);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-0-1-pi_2-to-rn-EU2/gn-0-1-pi_2-to-rn-EU2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, -0.25) {};
		\node [style=gn] (1)  at (0.0, 0.25) {$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-0-1-pi_2-to-rn-EU2/gn-0-1-pi_2-to-rn-EU2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (2)  at (-0.375, -0.125) {$\pi$};
		\node [style=gn] (3)  at (-0.375, -0.625) {-$\frac{\pi}{4}$};
		\node [style=rn] (4)  at (0.125, -0.125) {};
		\node [style=gn] (5)  at (0.125, -0.625) {};
		\node [style=none] (7)  at (-1.125, -0.875) {};
		\node [style=gn] (8)  at (-1.125, -0.375) {$\frac{\pi}{2}$};
		\node [style=rn] (9)  at (0.625, -0.125) {$\pi$};
		\node [style=gn] (10)  at (0.625, -0.625) {$\frac{\pi}{4}$};
		\node [style=rn] (11)  at (1.125, -0.125) {};
		\node [style=gn] (12)  at (1.125, -0.625) {};
		\node [style=rn] (13)  at (-0.125, 0.875) {$\frac{\pi}{2}$};
		\node [style=gn] (14)  at (-0.125, 0.375) {};
		\node [style=rn] (15)  at (0.375, 0.875) {};
		\node [style=gn] (16)  at (0.375, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (3) to (2);
		\draw [style=none] (4) to (5);
		\draw [style=none, bend left, looseness=1.25] (5) to (4);
		\draw [style=none, bend right, looseness=1.25] (5) to (4);
		\draw (8) to (7.center);
		\draw [style=none] (10) to (9);
		\draw [style=none] (11) to (12);
		\draw [style=none, bend left, looseness=1.25] (12) to (11);
		\draw [style=none, bend right, looseness=1.25] (12) to (11);
		\draw [style=none] (14) to (13);
		\draw [style=none] (15) to (16);
		\draw [style=none, bend left, looseness=1.25] (16) to (15);
		\draw [style=none, bend right, looseness=1.25] (16) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-0-1-pi_2-to-rn-EU2/gn-0-1-pi_2-to-rn-EU2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (22)  at (-0.5, -0.375) {};
		\node [style=rn] (24)  at (0.0, 0.375) {$\pi$};
		\node [style=gn] (25)  at (0.0, -0.125) {$\frac{\pi}{4}$};
		\node [style=rn] (26)  at (0.5, 0.375) {};
		\node [style=gn] (27)  at (0.5, -0.125) {};
		\node [style=rn] (32)  at (-0.5, 0.125) {-$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (22.center) to (32);
		\draw [style=none] (25) to (24);
		\draw [style=none] (26) to (27);
		\draw [style=none, bend left, looseness=1.25] (27) to (26);
		\draw [style=none, bend right, looseness=1.25] (27) to (26);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, -0.25) {};
		\node [style=none] (1) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-1-SVD/gn-1-1-SVD_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (0.0, 0.0) {$\alpha$};
		\node [style=none] (1)  at (0.0, 0.5) {};
		\node [style=none] (2)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-1-SVD/gn-1-1-SVD_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (4)  at (-0.375, 0.0) {$\alpha{+}\frac{\pi}{2}$};
		\node [style=none] (5)  at (-0.375, 0.75) {};
		\node [style=none] (6)  at (-0.375, -0.75) {};
		\node [style=gn] (7)  at (0.375, 0.0) {-$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4) to (7);
		\draw (5.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-1-SVD/gn-1-1-SVD_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (9)  at (-0.5, 0.0) {$\alpha{+}\frac{\pi}{2}$};
		\node [style=none] (10)  at (-0.5, 1.75) {};
		\node [style=none] (11)  at (-0.5, -1.75) {};
		\node [style=rn] (12)  at (0.25, 0.0) {$\frac{\pi}{2}$};
		\node [style=rn] (13)  at (-0.5, 0.75) {};
		\node [style=gn] (14)  at (-0.5, 1.25) {};
		\node [style=rn] (15)  at (-0.5, -0.75) {};
		\node [style=gn] (16)  at (-0.5, -1.25) {};
		\node [style=rn] (17)  at (0.5, -0.5) {$\pi$};
		\node [style=gn] (18)  at (0.5, -1.0) {-$\frac{\pi}{4}$};
		\node [style=rn] (19)  at (0.0, -0.5) {};
		\node [style=gn] (20)  at (0.0, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9) to (12);
		\draw (10.center) to (11.center);
		\draw (17) to (18);
		\draw [style=none] (19) to (20);
		\draw [style=none, bend left=45, looseness=1.25] (20) to (19);
		\draw [style=none, bend right=45, looseness=1.25] (20) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-1-alpha.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.5) {};
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=gn] (2) at (0, -0) {$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-1-2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.25, -0.5) {};
		\node [style=gn] (1) at (0, -0) {};
		\node [style=none] (2) at (-0.25, -0.5) {};
		\node [style=none] (3) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2.center);
		\draw (1) to (0.center);
		\draw [style=none] (1) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (1)  at (0.0, -0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (2)  at (0.0, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (5)  at (0.25, 0.375) {$\pi$};
		\node [style=gn] (6)  at (0.25, -0.125) {$\frac{\pi}{4}$};
		\node [style=gn] (7)  at (-0.25, -0.375) {$\frac{\pi}{4}$};
		\node [style=rn, inner sep=-0.5pt] (8)  at (-0.25, 0.375) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (6);
		\draw (8) to (7);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (10)  at (0.25, 0.25) {$\pi$};
		\node [style=gn, inner sep=-0.5pt] (11)  at (-0.25, 0.5) {$\frac{-\pi}{4}$};
		\node [style=gn] (12)  at (-0.25, -0.5) {$\frac{\pi}{4}$};
		\node [style=gn] (13)  at (0.25, -0.25) {$\frac{\pi}{4}$};
		\node [style={{H box}}] (14)  at (-0.25, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10) to (13);
		\draw (11) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (16)  at (0.125, -0.5) {$\frac{3\pi}{4}$};
		\node [style=gn] (17)  at (0.125, 0.5) {$\frac{\pi}{4}$};
		\node [style=gn] (18)  at (-0.625, -0.312) {$\frac{\pi}{4}$};
		\node [style=rn] (19)  at (-0.625, 0.25) {$\pi$};
		\node [style=rn] (20)  at (0.125, -0.0) {};
		\node [style=gn, inner sep=-0.5pt] (35)  at (0.625, -0.0) {$\frac{-\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (17) to (16);
		\draw (19) to (18);
		\draw [style=none] (35) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (22)  at (-0.625, 0.25) {$\pi$};
		\node [style=gn] (23)  at (0.125, -0.5) {$\frac{3\pi}{4}$};
		\node [style=rn] (24)  at (0.125, -0.0) {$\pi$};
		\node [style=gn] (25)  at (-0.625, -0.25) {$\frac{\pi}{2}$};
		\node [style=gn, inner sep=-0.5pt] (36)  at (0.625, -0.0) {$\frac{-\pi}{2}$};
		\node [style=gn, inner sep=-0.5pt] (37)  at (0.125, 0.5) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (22) to (25);
		\draw [style=none] (36) to (24);
		\draw [style=none] (37) to (23);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (3)  at (-0.25, 0.25) {};
		\node [style=rn] (4)  at (-0.25, -0.25) {};
		\node [style=rn] (26)  at (-0.75, -0.0) {$\pi$};
		\node [style=gn] (27)  at (-0.75, 0.5) {$\frac{\pi}{2}$};
		\node [style=gn] (28)  at (0.25, -0.5) {$\frac{\pi}{2}$};
		\node [style=rn] (29)  at (0.25, -0.0) {$\pi$};
		\node [style=rn] (31)  at (0.75, -0.25) {};
		\node [style=gn] (32)  at (0.75, 0.25) {};
		\node [style=gn, inner sep=-0.5pt] (38)  at (-0.75, -0.5) {$\frac{-\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (3) to (4);
		\draw [bend left=45, looseness=1.00] (3) to (4);
		\draw (4) to (3);
		\draw [style=none] (26) to (38);
		\draw (29) to (28);
		\draw (31) to (32);
		\draw [style=none, bend right=45, looseness=1.00] (32) to (31);
		\draw [bend left=45, looseness=1.00] (32) to (31);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof/gn-pi_2-0-0-equals-sqrt2-exp-pi_4-proof_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (33)  at (0.0, 0.0) {$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/had-decomp-2-from-EU2/had-decomp-2-from-EU2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (7)  at (0.0, 0.75) {};
		\node [style=none] (8)  at (0.0, -0.75) {};
		\node [style={{H box}}] (9)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (7.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/had-decomp-2-from-EU2/had-decomp-2-from-EU2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2)  at (0.0, 1.5) {};
		\node [style=none] (3)  at (0.0, -1.5) {};
		\node [style={{H box}}] (4)  at (0.0, 0.0) {};
		\node [style=gn] (37)  at (0.0, -0.45) {$\frac{\pi}{2}$};
		\node [style=gn] (38)  at (0.0, 0.45) {$\frac{\pi}{2}$};
		\node [style=gn] (39)  at (0.0, 1.0) {-$\frac{\pi}{2}$};
		\node [style=gn] (40)  at (0.0, -1.0) {-$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/had-decomp-2-from-EU2/had-decomp-2-from-EU2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (17)  at (-0.375, 0.0) {};
		\node [style=rn] (18)  at (-0.375, 0.475) {-$\frac{\pi}{4}$};
		\node [style=none] (20)  at (-0.375, 1.5) {};
		\node [style=none] (21)  at (-0.375, -1.5) {};
		\node [style=rn] (22)  at (0.375, -0.25) {$\pi$};
		\node [style=gn] (23)  at (0.375, -0.75) {$\frac{\pi}{4}$};
		\node [style=rn] (24)  at (0.375, 0.75) {};
		\node [style=gn] (25)  at (0.375, 0.25) {};
		\node [style=gn] (41)  at (-0.375, 1.05) {-$\frac{\pi}{2}$};
		\node [style=gn] (42)  at (-0.375, -1.05) {-$\frac{\pi}{2}$};
		\node [style=rn] (43)  at (-0.375, -0.475) {-$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (20.center) to (21.center);
		\draw [style=none] (23) to (22);
		\draw [style=none] (24) to (25);
		\draw [style=none, bend left, looseness=1.25] (25) to (24);
		\draw [style=none, bend right, looseness=1.25] (25) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/had-decomp-2-from-EU2/had-decomp-2-from-EU2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (46)  at (-0.375, 1.0) {};
		\node [style=none] (47)  at (-0.375, -1.0) {};
		\node [style=rn] (48)  at (0.375, -0.25) {$\pi$};
		\node [style=gn] (49)  at (0.375, -0.75) {$\frac{\pi}{4}$};
		\node [style=rn] (50)  at (0.375, 0.75) {};
		\node [style=gn] (51)  at (0.375, 0.25) {};
		\node [style=gn] (52)  at (-0.375, 0.575) {-$\frac{\pi}{2}$};
		\node [style=gn] (53)  at (-0.375, -0.575) {-$\frac{\pi}{2}$};
		\node [style=rn] (54)  at (-0.375, 0.0) {-$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (46.center) to (47.center);
		\draw [style=none] (49) to (48);
		\draw [style=none] (50) to (51);
		\draw [style=none, bend left, looseness=1.25] (51) to (50);
		\draw [style=none, bend right, looseness=1.25] (51) to (50);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/had-decomp-from-EU2/had-decomp-from-EU2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (7)  at (0.0, 0.75) {};
		\node [style=none] (8)  at (0.0, -0.75) {};
		\node [style={{H box}}] (9)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (7.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/had-decomp-from-EU2/had-decomp-from-EU2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (0.0, 0.5) {};
		\node [style=gn] (1)  at (0.0, -0.5) {};
		\node [style=none] (2)  at (0.0, 1.0) {};
		\node [style=none] (3)  at (0.0, -1.0) {};
		\node [style={{H box}}] (4)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/had-decomp-from-EU2/had-decomp-from-EU2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (17)  at (-0.375, 0.0) {$\frac{\pi}{2}$};
		\node [style=rn] (18)  at (-0.375, 0.55) {$\frac{\pi}{2}$};
		\node [style=rn] (19)  at (-0.375, -0.55) {$\frac{\pi}{2}$};
		\node [style=none] (20)  at (-0.375, 1.0) {};
		\node [style=none] (21)  at (-0.375, -1.0) {};
		\node [style=rn] (22)  at (0.375, -0.25) {$\pi$};
		\node [style=gn] (23)  at (0.375, -0.75) {-$\frac{\pi}{4}$};
		\node [style=rn] (24)  at (0.375, 0.75) {};
		\node [style=gn] (25)  at (0.375, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (20.center) to (21.center);
		\draw [style=none] (23) to (22);
		\draw [style=none] (24) to (25);
		\draw [style=none, bend left, looseness=1.25] (25) to (24);
		\draw [style=none, bend right, looseness=1.25] (25) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/had-decomp-from-EU2/had-decomp-from-EU2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (27)  at (-0.375, 0.525) {$\frac{\pi}{2}$};
		\node [style=rn] (29)  at (-0.375, 0.0) {$\frac{\pi}{2}$};
		\node [style=none] (30)  at (-0.375, 1.0) {};
		\node [style=none] (31)  at (-0.375, -1.0) {};
		\node [style=rn] (32)  at (0.375, -0.25) {$\pi$};
		\node [style=gn] (33)  at (0.375, -0.75) {-$\frac{\pi}{4}$};
		\node [style=rn] (34)  at (0.375, 0.75) {};
		\node [style=gn] (35)  at (0.375, 0.25) {};
		\node [style=gn] (36)  at (-0.375, -0.525) {$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (30.center) to (31.center);
		\draw [style=none] (33) to (32);
		\draw [style=none] (34) to (35);
		\draw [style=none, bend left, looseness=1.25] (35) to (34);
		\draw [style=none, bend right, looseness=1.25] (35) to (34);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/had-decomp-scalar-free-from-EU2/had-decomp-scalar-free-from-EU2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5)  at (0.0, 0.75) {};
		\node [style=none] (6)  at (0.0, -0.75) {};
		\node [style={{H box}}] (7)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (5.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/had-decomp-scalar-free-from-EU2/had-decomp-scalar-free-from-EU2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (20)  at (-0.375, 0.525) {$\frac{\pi}{2}$};
		\node [style=rn] (21)  at (-0.375, 0.0) {$\frac{\pi}{2}$};
		\node [style=none] (22)  at (-0.375, 1.0) {};
		\node [style=none] (23)  at (-0.375, -1.0) {};
		\node [style=rn] (24)  at (0.375, -0.25) {$\pi$};
		\node [style=gn] (25)  at (0.375, -0.75) {-$\frac{\pi}{4}$};
		\node [style=rn] (26)  at (0.375, 0.75) {};
		\node [style=gn] (27)  at (0.375, 0.25) {};
		\node [style=gn] (28)  at (-0.375, -0.525) {$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (22.center) to (23.center);
		\draw [style=none] (25) to (24);
		\draw [style=none] (26) to (27);
		\draw [style=none, bend left, looseness=1.25] (27) to (26);
		\draw [style=none, bend right, looseness=1.25] (27) to (26);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/had-decomp-scalar-free-from-EU2/had-decomp-scalar-free-from-EU2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (30)  at (-0.75, 0.525) {$\frac{\pi}{2}$};
		\node [style=rn] (31)  at (-0.75, 0.0) {};
		\node [style=none] (32)  at (-0.75, 1.0) {};
		\node [style=none] (33)  at (-0.75, -1.0) {};
		\node [style=rn] (34)  at (0.75, -0.25) {$\pi$};
		\node [style=gn] (35)  at (0.75, -0.75) {-$\frac{\pi}{4}$};
		\node [style=rn] (36)  at (0.75, 0.75) {};
		\node [style=gn] (37)  at (0.75, 0.25) {};
		\node [style=gn] (38)  at (-0.75, -0.525) {$\frac{\pi}{2}$};
		\node [style=gn] (39)  at (0.25, -0.025) {$\frac{\pi}{2}$};
		\node [style={{H box}}] (40)  at (-0.25, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (32.center) to (33.center);
		\draw [style=none] (35) to (34);
		\draw [style=none] (36) to (37);
		\draw [style=none, bend left, looseness=1.25] (37) to (36);
		\draw [style=none, bend right, looseness=1.25] (37) to (36);
		\draw (39) to (31);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/had-decomp-scalar-free-from-EU2/had-decomp-scalar-free-from-EU2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (46)  at (-0.5, 0.525) {$\frac{\pi}{2}$};
		\node [style=rn] (47)  at (-0.5, 0.0) {};
		\node [style=none] (48)  at (-0.5, 1.0) {};
		\node [style=none] (49)  at (-0.5, -1.0) {};
		\node [style=gn] (54)  at (-0.5, -0.525) {$\frac{\pi}{2}$};
		\node [style={{H box}}] (56)  at (0.0, 0.0) {};
		\node [style=rn] (61)  at (0.5, 0.0) {-$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (47) to (61);
		\draw [style=none] (48.center) to (49.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/had-decomp-scalar-free-from-EU2/had-decomp-scalar-free-from-EU2_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (63)  at (-0.25, 0.525) {$\frac{\pi}{2}$};
		\node [style=rn] (64)  at (-0.25, 0.0) {};
		\node [style=none] (65)  at (-0.25, 1.0) {};
		\node [style=none] (66)  at (-0.25, -1.0) {};
		\node [style=gn] (67)  at (-0.25, -0.525) {$\frac{\pi}{2}$};
		\node [style=gn] (68)  at (0.25, 0.225) {-$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (65.center) to (66.center);
		\draw (68) to (64);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-SVD/hadamard-SVD_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}] (0)  at (0.0, 0.0) {};
		\node [style=none] (1)  at (0.0, 0.5) {};
		\node [style=none] (2)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-SVD/hadamard-SVD_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (4)  at (-0.25, -0.5) {$\frac{\pi}{2}$};
		\node [style=rn] (5)  at (-0.25, 0.0) {};
		\node [style=gn] (6)  at (-0.25, 0.5) {$\frac{\pi}{2}$};
		\node [style=none] (7)  at (-0.25, 1.5) {};
		\node [style=gn] (8)  at (0.25, 0.0) {$\frac{\text{-}\pi}{2}$};
		\node [style=none] (9)  at (-0.25, -1.5) {};
		\node [style=rn] (10)  at (-0.25, 1.0) {};
		\node [style=rn] (11)  at (-0.25, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4) to (9.center);
		\draw (5) to (4);
		\draw (5) to (8);
		\draw (6) to (5);
		\draw (7.center) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-involution/hadamard-involution_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}] (0)  at (0.0, 0.25) {};
		\node [style=none] (3)  at (0.0, 0.75) {};
		\node [style=none] (4)  at (0.0, -0.75) {};
		\node [style={{H box}}] (6)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (3.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-involution/hadamard-involution_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (1)  at (0.0, 0.0) {};
		\node [style={{H box}}] (7)  at (0.0, 0.5) {};
		\node [style=none] (8)  at (0.0, 1.0) {};
		\node [style=none] (9)  at (0.0, -1.0) {};
		\node [style={{H box}}] (10)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (8.center) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-involution/hadamard-involution_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (14)  at (0.0, 0.5) {};
		\node [style=none] (15)  at (0.0, -0.5) {};
		\node [style=rn] (18)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (14.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-involution/hadamard-involution_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (19)  at (0.0, 0.5) {};
		\node [style=none] (20)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (19.center) to (20.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}] (0) at (0, -0) {};
		\node [style=none] (1) at (0, 0.5) {};
		\node [style=none] (2) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hopf/hopf_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (42)  at (-0.25, -0.75) {};
		\node [style=none] (43)  at (0.25, -1.0) {};
		\node [style=none] (44)  at (0.25, 1.0) {};
		\node [style=rn] (46)  at (-0.25, 0.75) {};
		\node [style=rn] (47)  at (0.25, 0.5) {};
		\node [style=gn] (48)  at (-0.25, 0.25) {};
		\node [style=rn] (49)  at (-0.25, -0.25) {};
		\node [style=gn] (50)  at (0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (46) to (48);
		\draw [bend right=45, looseness=1.00] (47) to (50);
		\draw [bend left=45, looseness=1.00] (47) to (50);
		\draw (47) to (44.center);
		\draw (49) to (42);
		\draw (50) to (43.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hopf/hopf_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.25, 0.5) {};
		\node [style=rn] (1)  at (-0.75, 0.75) {};
		\node [style=gn] (2)  at (-0.75, 0.25) {};
		\node [style=rn] (3)  at (-0.75, -0.25) {};
		\node [style=gn] (4)  at (-0.75, -0.75) {};
		\node [style=gn] (5)  at (0.25, -0.5) {};
		\node [style=none] (6)  at (0.25, 1.0) {};
		\node [style=none] (7)  at (0.25, -1.0) {};
		\node [style=none] (51)  at (-0.25, -0.25) {};
		\node [style=none] (52)  at (0.75, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (5);
		\draw (0) to (6.center);
		\draw (1) to (2);
		\draw (3) to (4);
		\draw (5) to (7.center);
		\draw [style=none, in=-135, out=135, looseness=0.50] (51.center) to (0);
		\draw [style=none, in=-45, out=135, looseness=0.50] (52.center) to (51.center);
		\draw [style=none, in=45, out=-45, looseness=0.50] (52.center) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hopf/hopf_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (9)  at (-1.0, 0.25) {};
		\node [style=none] (10)  at (0.25, -1.0) {};
		\node [style=none] (11)  at (0.25, 1.0) {};
		\node [style=rn] (12)  at (-1.0, -0.5) {};
		\node [style=rn] (13)  at (0.25, 0.5) {};
		\node [style=gn] (14)  at (-1.0, -1.0) {};
		\node [style=rn] (15)  at (-1.0, 0.75) {};
		\node [style=gn] (16)  at (0.25, -0.5) {};
		\node [style=rn] (17)  at (0.75, 0.25) {};
		\node [style=rn] (18)  at (1.0, 0.75) {};
		\node [style=gn] (19)  at (-0.25, -0.25) {};
		\node [style=gn] (20)  at (-0.5, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (12) to (14);
		\draw (13) to (11.center);
		\draw [style=none] (13) to (16);
		\draw [style=none, bend right=15, looseness=1.00] (13) to (19);
		\draw (15) to (9);
		\draw (16) to (10.center);
		\draw [style=none, bend left=15, looseness=1.00] (17) to (16);
		\draw [style=none] (18) to (17);
		\draw [style=none] (19) to (17);
		\draw [style=none] (19) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hopf/hopf_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (22)  at (-0.75, 0.25) {};
		\node [style=rn] (23)  at (-0.75, 0.75) {};
		\node [style=rn] (24)  at (0.75, 0.75) {};
		\node [style=gn] (25)  at (-0.75, -0.75) {};
		\node [style=none] (26)  at (0.0, 1.0) {};
		\node [style=none] (27)  at (0.0, -1.0) {};
		\node [style=rn] (28)  at (-0.25, -0.25) {};
		\node [style=gn] (29)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (23) to (22);
		\draw [style=none] (28) to (25);
		\draw [style=none] (28) to (27.center);
		\draw [style=none] (29) to (28);
		\draw [style=none] (29) to (26.center);
		\draw [style=none] (29) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hopf/hopf_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (30)  at (0.5, 0.5) {};
		\node [style=rn] (31)  at (0.0, -0.25) {};
		\node [style=gn] (32)  at (-0.5, -0.75) {};
		\node [style=none] (33)  at (0.25, 1.0) {};
		\node [style=none] (34)  at (0.25, -1.0) {};
		\node [style=rn] (36)  at (0.5, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (30) to (33.center);
		\draw [style=none] (31) to (32);
		\draw [style=none] (31) to (34.center);
		\draw [style=none] (31) to (36);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hopf/hopf_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (37)  at (0.0, -1.0) {};
		\node [style=none] (38)  at (0.0, 1.0) {};
		\node [style=gn] (39)  at (0.0, -0.5) {};
		\node [style=rn] (41)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (37.center) to (39);
		\draw [style=none] (41) to (38.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/k2s-proof/k2s-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (0.375, 0.875) {};
		\node [style=none] (2)  at (0.375, -0.875) {};
		\node [style=gn] (4)  at (0.375, -0.375) {$\;\pi\;$};
		\node [style=rn] (6)  at (0.375, 0.375) {$\;\alpha\;$};
		\node [style=rn] (9)  at (-0.375, 0.125) {};
		\node [style=gn] (10)  at (-0.375, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (6);
		\draw (4) to (2.center);
		\draw (6) to (4);
		\draw (9) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/k2s-proof/k2s-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (13)  at (-0.375, -0.25) {};
		\node [style=rn] (14)  at (0.375, -0.25) {$\alpha$};
		\node [style=rn] (15)  at (-0.375, 0.25) {};
		\node [style=none] (16)  at (0.375, -1.25) {};
		\node [style=none] (17)  at (0.375, 1.25) {};
		\node [style=gn] (18)  at (0.375, -0.75) {$\pi$};
		\node [style=gn] (19)  at (0.375, 0.25) {$\pi$};
		\node [style=gn] (20)  at (0.375, 0.75) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14) to (18);
		\draw (15) to (13);
		\draw (17.center) to (14);
		\draw (18) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/k2s-proof/k2s-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (21)  at (0.0, -1.25) {};
		\node [style=gn] (22)  at (0.0, 0.85) {$\pi$};
		\node [style=rn] (23)  at (-0.75, 0.25) {};
		\node [style=gn] (25)  at (-0.75, -0.25) {};
		\node [style=none] (26)  at (0.0, 1.25) {};
		\node [style=rn] (27)  at (0.75, 0.75) {};
		\node [style=gn] (28)  at (0.75, 0.25) {};
		\node [style=gn] (29)  at (0.75, -0.75) {$\pi$};
		\node [style=rn] (30)  at (0.75, -0.25) {$\alpha$};
		\node [style=rn] (31)  at (0.0, 0.3) {$\pi$-$\frac{\alpha}{2}$};
		\node [style=gn] (32)  at (0.0, -0.25) {};
		\node [style=rn] (33)  at (0.0, -0.8) {$\pi$-$\frac{\alpha}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (21.center) to (26.center);
		\draw (23) to (25);
		\draw [style=none] (27) to (28);
		\draw [style=none, bend left] (28) to (27);
		\draw [style=none, bend right] (28) to (27);
		\draw (30) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/k2s-proof/k2s-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3)  at (0.375, 0.875) {};
		\node [style=none] (5)  at (0.375, -0.875) {};
		\node [style=rn] (7)  at (0.375, -0.375) {\;-$\alpha$};
		\node [style=gn] (8)  at (0.375, 0.375) {$\;\pi\;$};
		\node [style=rn] (11)  at (-0.375, 0.375) {$\;\alpha\;$};
		\node [style=gn] (12)  at (-0.375, -0.375) {$\;\pi\;$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (8);
		\draw (7) to (5.center);
		\draw (8) to (7);
		\draw (12) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-plus.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/multiply_LHS/multiply_LHS_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.75, 0.25) {-$\alpha$};
		\node [style=gn] (1)  at (-0.25, 0.75) {$\alpha$};
		\node [style=gn] (2)  at (0.25, 0.75) {$\beta$};
		\node [style=gn] (3)  at (0.75, 0.25) {-$\beta$};
		\node [style=rn] (4)  at (-0.25, 0.25) {};
		\node [style=rn] (5)  at (0.25, 0.25) {};
		\node [style=gn] (6)  at (0.0, -0.25) {};
		\node [style=none] (7)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0) to (4);
		\draw [style=none] (4) to (1);
		\draw [style=none] (4) to (6);
		\draw [style=none] (5) to (2);
		\draw [style=none] (5) to (3);
		\draw [style=none] (6) to (5);
		\draw [style=none] (7.center) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/multiply_LHS/multiply_LHS_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (9)  at (-1.125, 0.5) {$\alpha_1$};
		\node [style=rn] (10)  at (-0.125, 0.5) {$\beta_1$};
		\node [style=gn] (11)  at (-0.625, -0.0) {$\pi$};
		\node [style=none] (12)  at (-0.625, -0.5) {};
		\node [style=gn] (13)  at (0.625, 0.75) {$\alpha_2$};
		\node [style=gn] (14)  at (1.125, 0.75) {$\beta_2$};
		\node [style=rn] (15)  at (0.875, -0.0) {};
		\node [style=rn] (16)  at (0.125, -0.0) {$\pi$};
		\node [style=gn] (17)  at (0.125, -0.75) {$\alpha_3{+}\beta_3$};
		\node [style=gn] (18)  at (0.875, -0.5) {};
		\node [style=none] (19)  at (1.125, 0.25) {$\otimes 3$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (9) to (11);
		\draw [style=none] (11) to (10);
		\draw [style=none] (12.center) to (11);
		\draw [style=none] (15) to (18);
		\draw [style=none] (17) to (16);
		\draw [style=none, bend left=45, looseness=1.00] (18) to (15);
		\draw [style=none, bend right=45, looseness=1.00] (18) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/multiply_LHS/multiply_LHS_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (20)  at (0.375, 0.625) {$\beta_2$};
		\node [style=rn, inner sep=-0.5pt] (21)  at (-0.875, 0.125) {$\frac{-\pi}{2}$};
		\node [style=gn] (22)  at (0.625, -0.625) {};
		\node [style=rn] (23)  at (-0.125, 0.125) {$\pi$};
		\node [style=none] (24)  at (0.875, 0.125) {$\otimes 4$};
		\node [style=rn] (25)  at (0.625, -0.125) {};
		\node [style=gn] (26)  at (-0.125, 0.625) {$\alpha_2$};
		\node [style=gn, align=center] (28)  at (-0.125, -0.875) {$\alpha_3{+}\beta_3$\\${+}\delta_3$};
		\node [style=none] (29)  at (-0.875, -0.875) {};
		\node [style=gn] (30)  at (-0.875, -0.375) {$\pi$};
		\node [style=gn] (31)  at (-0.875, 0.875) {$\delta_1$};
		\node [style=gn] (32)  at (0.875, 0.625) {$\delta_2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend left=45, looseness=1.00] (22) to (25);
		\draw [style=none, bend right=45, looseness=1.00] (22) to (25);
		\draw [style=none] (25) to (22);
		\draw [style=none] (28) to (23);
		\draw [style=none] (29.center) to (31);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/multiply_LHS/multiply_LHS_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (33)  at (-0.875, 0.875) {$\delta_1{+}\frac{\pi}{2}$};
		\node [style=gn] (34)  at (0.375, 0.625) {$\beta_2$};
		\node [style=gn] (35)  at (-0.375, -0.625) {};
		\node [style=none] (36)  at (-0.875, -0.875) {};
		\node [style=rn] (37)  at (0.625, 0.125) {$\pi$};
		\node [style=gn] (38)  at (0.875, 0.625) {$\delta_2$};
		\node [style=rn] (39)  at (-0.375, -0.125) {};
		\node [style=gn, align=center] (40)  at (0.625, -0.875) {$\alpha_3{+}\beta_3$\\${+}\delta_3{-}\frac{\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (41)  at (-0.875, -0.375) {$\frac{-\pi}{2}$};
		\node [style=gn] (42)  at (-0.125, 0.625) {$\alpha_2$};
		\node [style=none] (44)  at (-0.125, 0.125) {$\otimes 4$};
		\node [style={{H box}}] (45)  at (-0.875, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend left=45, looseness=1.00] (35) to (39);
		\draw [style=none, bend right=45, looseness=1.00] (35) to (39);
		\draw [style=none] (36.center) to (33);
		\draw [style=none] (39) to (35);
		\draw [style=none] (40) to (37);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/multiply_LHS/multiply_LHS_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (46)  at (0.375, 0.75) {$\beta_2$};
		\node [style=gn] (47)  at (-0.375, -0.5) {};
		\node [style=rn] (48)  at (0.625, 0.25) {$\pi$};
		\node [style=gn] (49)  at (-0.125, 0.75) {$\alpha_2$};
		\node [style=none] (50)  at (-0.125, 0.25) {$\otimes 4$};
		\node [style=gn] (51)  at (0.875, 0.75) {$\delta_2$};
		\node [style=none] (52)  at (-0.875, -0.75) {};
		\node [style=gn, align=center] (53)  at (0.625, -0.75) {$\alpha_3{+}\beta_3$\\${+}\delta_3{-}\frac{\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (54)  at (-0.875, -0.25) {$\frac{-\pi}{2}$};
		\node [style=rn] (56)  at (-0.375, 0.0) {};
		\node [style=rn] (57)  at (-0.875, 0.75) {$\delta_1{+}\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend left=45, looseness=1.00] (47) to (56);
		\draw [style=none, bend right=45, looseness=1.00] (47) to (56);
		\draw [style=none] (52.center) to (57);
		\draw [style=none] (53) to (48);
		\draw [style=none] (56) to (47);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/multiplying-global-phases-proof/multiplying-global-phases-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.25, -0.25) {$\alpha$};
		\node [style=rn] (1)  at (-0.25, 0.25) {$\pi$};
		\node [style=gn] (2)  at (0.25, -0.25) {$\beta$};
		\node [style=rn] (3)  at (0.25, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
		\draw (3) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/multiplying-global-phases-proof/multiplying-global-phases-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (5)  at (-0.5, -0.75) {$\alpha$};
		\node [style=rn] (6)  at (-0.5, -0.25) {$\pi$};
		\node [style=gn] (7)  at (0.0, -0.75) {$\beta$};
		\node [style=rn] (8)  at (0.0, -0.25) {$\pi$};
		\node [style=gn] (9)  at (-0.25, 0.25) {};
		\node [style=rn] (10)  at (-0.25, 0.75) {};
		\node [style=gn] (11)  at (0.5, -0.5) {};
		\node [style=rn] (12)  at (0.5, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6) to (5);
		\draw (8) to (7);
		\draw (9) to (6);
		\draw (9) to (8);
		\draw (10) to (9);
		\draw (12) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/multiplying-global-phases-proof/multiplying-global-phases-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (14)  at (-0.5, -0.5) {$\alpha$};
		\node [style=gn] (16)  at (0.0, -0.5) {$\beta$};
		\node [style=gn] (18)  at (-0.25, 0.0) {};
		\node [style=rn] (19)  at (-0.25, 0.5) {$\pi$};
		\node [style=gn] (20)  at (0.5, -0.25) {};
		\node [style=rn] (21)  at (0.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18) to (14);
		\draw (18) to (16);
		\draw (19) to (18);
		\draw (21) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/multiplying-global-phases-proof/multiplying-global-phases-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (23)  at (-0.375, -0.375) {$\alpha{+}\beta$};
		\node [style=rn] (26)  at (-0.375, 0.375) {$\pi$};
		\node [style=gn] (27)  at (0.375, -0.125) {};
		\node [style=rn] (28)  at (0.375, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (26) to (23);
		\draw (28) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pi-commutation-from-EU2/pi-commutation-from-EU2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (0.25, 0.25) {$\pi$};
		\node [style=rn] (1)  at (0.25, -0.25) {$\alpha$};
		\node [style=none] (2)  at (0.25, 0.75) {};
		\node [style=none] (3)  at (0.25, -0.75) {};
		\node [style=rn] (46)  at (-0.25, 0.25) {};
		\node [style=gn] (47)  at (-0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
		\draw [style=none] (47) to (46);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pi-commutation-from-EU2/pi-commutation-from-EU2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (5)  at (0.25, 0.5) {$\pi$};
		\node [style=gn] (6)  at (0.25, -0.25) {$\alpha$};
		\node [style=none] (7)  at (0.25, 1.0) {};
		\node [style=none] (8)  at (0.25, -1.0) {};
		\node [style={{H box}}] (9)  at (0.25, 0.125) {};
		\node [style={{H box}}] (10)  at (0.25, -0.625) {};
		\node [style=rn] (48)  at (-0.25, 0.0) {};
		\node [style=gn] (49)  at (-0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7.center) to (8.center);
		\draw [style=none] (49) to (48);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pi-commutation-from-EU2/pi-commutation-from-EU2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (13)  at (-0.375, 0.0) {$\frac{\pi}{2}$};
		\node [style=none] (14)  at (-0.375, 1.25) {};
		\node [style=none] (15)  at (-0.375, -1.25) {};
		\node [style={{H box}}] (17)  at (-0.375, -0.875) {};
		\node [style=rn] (18)  at (-0.375, 0.75) {$\frac{\pi}{2}$-$\alpha$};
		\node [style=rn] (19)  at (-0.375, -0.5) {-$\frac{\pi}{2}$};
		\node [style=rn] (20)  at (0.375, 0.25) {$\pi$};
		\node [style=gn] (21)  at (0.375, -0.5) {$\alpha$-$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14.center) to (15.center);
		\draw [style=none] (21) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pi-commutation-from-EU2/pi-commutation-from-EU2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (26)  at (-0.375, 1.0) {};
		\node [style=none] (27)  at (-0.375, -1.0) {};
		\node [style={{H box}}] (28)  at (-0.375, -0.625) {};
		\node [style=rn] (29)  at (-0.375, 0.5) {-$\alpha$};
		\node [style=rn] (30)  at (-0.375, -0.25) {$\pi$};
		\node [style=rn] (31)  at (0.375, 0.0) {$\pi$};
		\node [style=gn] (32)  at (0.375, -0.5) {$\alpha$};
		\node [style={{H box}}] (35)  at (-0.375, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (26.center) to (27.center);
		\draw [style=none] (32) to (31);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pi-commutation-from-EU2/pi-commutation-from-EU2_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (37)  at (-0.375, 0.75) {};
		\node [style=none] (38)  at (-0.375, -0.75) {};
		\node [style=rn] (40)  at (-0.375, 0.25) {-$\alpha$};
		\node [style=gn] (41)  at (-0.375, -0.25) {$\pi$};
		\node [style=rn] (42)  at (0.375, 0.25) {$\pi$};
		\node [style=gn] (43)  at (0.375, -0.25) {$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (37.center) to (38.center);
		\draw [style=none] (43) to (42);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/r-branch-g-alpha.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, -0) {};
		\node [style=gn] (1) at (0.5, 0.25) {$\alpha$};
		\node [style=none] (2) at (0, 0.5) {};
		\node [style=none] (3) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (3.center) to (2.center);
		\draw [style=none] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/remark-gamma-pi_2/remark-gamma-pi_2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (2)  at (0.5, 0.25) {};
		\node [style=gn] (3)  at (0.5, -0.25) {};
		\node [style=rn] (4)  at (0.0, 0.25) {$\pi$};
		\node [style=gn] (5)  at (0.0, -0.25) {$\gamma$};
		\node [style=gn, inner sep=-0.5pt] (6)  at (-0.5, 0.0) {-$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2) to (3);
		\draw [style=none, bend left, looseness=1.25] (3) to (2);
		\draw [style=none, bend right, looseness=1.25] (3) to (2);
		\draw (4) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/remark-gamma-pi_2/remark-gamma-pi_2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (8)  at (0.0, 0.375) {$\pi$};
		\node [style=gn] (9)  at (0.0, -0.375) {$\gamma$-$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rn-0-1-pi_2-to-gn-EU2/rn-0-1-pi_2-to-gn-EU2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.0, 0.25) {-$\frac{\pi}{2}$};
		\node [style=none] (1)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rn-0-1-pi_2-to-gn-EU2/rn-0-1-pi_2-to-gn-EU2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (3)  at (0.0, 0.5) {-$\frac{\pi}{2}$};
		\node [style=none] (4)  at (0.0, -0.5) {};
		\node [style={{H box}}] (5)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rn-0-1-pi_2-to-gn-EU2/rn-0-1-pi_2-to-gn-EU2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (7)  at (-0.375, 0.625) {};
		\node [style=none] (8)  at (-0.375, -0.875) {};
		\node [style=gn] (9)  at (-0.375, -0.375) {$\frac{\pi}{2}$};
		\node [style=rn] (10)  at (-0.375, 0.125) {$\frac{\pi}{2}$};
		\node [style=rn] (11)  at (0.375, -0.125) {$\pi$};
		\node [style=gn] (12)  at (0.375, -0.625) {-$\frac{\pi}{4}$};
		\node [style=rn] (13)  at (0.375, 0.875) {};
		\node [style=gn] (14)  at (0.375, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7) to (8.center);
		\draw [style=none] (12) to (11);
		\draw [style=none] (13) to (14);
		\draw [style=none, bend left, looseness=1.25] (14) to (13);
		\draw [style=none, bend right, looseness=1.25] (14) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rn-0-1-pi_2-to-gn-EU2/rn-0-1-pi_2-to-gn-EU2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (-0.625, -0.875) {};
		\node [style=gn] (18)  at (-0.625, -0.375) {$\frac{\pi}{2}$};
		\node [style=rn] (20)  at (-0.125, -0.125) {$\pi$};
		\node [style=gn] (21)  at (-0.125, -0.625) {-$\frac{\pi}{4}$};
		\node [style=rn] (22)  at (-0.125, 0.875) {};
		\node [style=gn] (23)  at (-0.125, 0.375) {};
		\node [style=gn] (24)  at (0.625, -0.125) {};
		\node [style=rn] (25)  at (0.625, -0.625) {$\frac{\pi}{2}$};
		\node [style=rn] (26)  at (0.625, 0.875) {};
		\node [style=gn] (27)  at (0.625, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18) to (17.center);
		\draw [style=none] (21) to (20);
		\draw [style=none] (22) to (23);
		\draw [style=none, bend left, looseness=1.25] (23) to (22);
		\draw [style=none, bend right, looseness=1.25] (23) to (22);
		\draw (24) to (25);
		\draw [style=none] (26) to (27);
		\draw [style=none, bend left, looseness=1.25] (27) to (26);
		\draw [style=none, bend right, looseness=1.25] (27) to (26);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rn-0-1-pi_2-to-gn-EU2/rn-0-1-pi_2-to-gn-EU2_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (29)  at (-0.5, -0.375) {};
		\node [style=gn] (30)  at (-0.5, 0.125) {$\frac{\pi}{2}$};
		\node [style=rn] (31)  at (0.0, 0.375) {$\pi$};
		\node [style=gn] (32)  at (0.0, -0.125) {-$\frac{\pi}{4}$};
		\node [style=rn] (33)  at (0.5, 0.375) {};
		\node [style=gn] (34)  at (0.5, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (30) to (29.center);
		\draw [style=none] (32) to (31);
		\draw [style=none] (33) to (34);
		\draw [style=none, bend left, looseness=1.25] (34) to (33);
		\draw [style=none, bend right, looseness=1.25] (34) to (33);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rn-0-1-pi_2-to-gn/rn-0-1-pi_2-to-gn_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, -0.25) {};
		\node [style=rn] (1)  at (0.0, 0.25) {-$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rn-0-1-pi_2-to-gn/rn-0-1-pi_2-to-gn_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3)  at (0.0, -0.375) {};
		\node [style=gn] (4)  at (0.0, 0.375) {-$\frac{\pi}{2}$};
		\node [style={{H box}}] (5)  at (0.0, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (3.center) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rn-0-1-pi_2-to-gn/rn-0-1-pi_2-to-gn_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (-0.5, -0.75) {};
		\node [style=gn] (7)  at (-0.5, -0.25) {$\frac{\pi}{2}$};
		\node [style=rn] (9)  at (-0.5, 0.25) {};
		\node [style=gn] (10)  at (0.0, 0.5) {-$\frac{\pi}{2}$};
		\node [style=gn] (11)  at (-0.5, 0.75) {};
		\node [style=gn] (12)  at (0.0, -0.5) {};
		\node [style=rn] (13)  at (0.5, -0.0) {};
		\node [style=gn] (14)  at (0.5, -0.5) {};
		\node [style=rn] (15)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (9) to (10);
		\draw [style=none] (11) to (6.center);
		\draw [style=none] (12) to (15);
		\draw [style=none] (13) to (14);
		\draw [style=none, bend left=45, looseness=1.00] (14) to (13);
		\draw [style=none, bend right=45, looseness=1.00] (14) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rn-0-1-pi_2-to-gn/rn-0-1-pi_2-to-gn_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (16)  at (-0.375, -0.5) {};
		\node [style=gn] (17)  at (0.375, -0.25) {};
		\node [style=gn] (19)  at (-0.375, 0.0) {$\frac{\pi}{2}$};
		\node [style=rn] (20)  at (0.375, 0.25) {};
		\node [style=gn] (21)  at (-0.125, 0.5) {-$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (16.center) to (19);
		\draw [style=none, bend left=45, looseness=1.00] (17) to (20);
		\draw [style=none, bend right=45, looseness=1.00] (17) to (20);
		\draw [style=none] (20) to (17);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rn-0-1-to-generic/rn-0-1-to-generic_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.0, 0.25) {$\alpha$};
		\node [style=none] (1)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rn-0-1-to-generic/rn-0-1-to-generic_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (3)  at (0.0, 0.5) {$\alpha$};
		\node [style=none] (4)  at (0.0, -0.5) {};
		\node [style=gn] (5)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (3) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rn-0-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-E-from-EU2/rule-E-from-EU2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (9)  at (0.0, -0.375) {-$\frac{\pi}{4}$};
		\node [style=gn] (10)  at (0.0, 0.375) {$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (10) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-E-from-EU2/rule-E-from-EU2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}] (7)  at (0.0, 0.0) {};
		\node [style=gn] (11)  at (0.0, 0.5) {$\frac{\pi}{4}$};
		\node [style=gn] (12)  at (0.0, -0.5) {-$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (11) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalar-bicolor-0-pi/scalar-bicolor-0-pi_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.0, 0.25) {$\pi$};
		\node [style=gn] (1)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalar-bicolor-0-pi/scalar-bicolor-0-pi_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (3)  at (0.0, -0.75) {};
		\node [style=gn] (4)  at (0.0, -0.25) {};
		\node [style=rn] (5)  at (0.0, 0.25) {$\pi$};
		\node [style=rn] (6)  at (0.0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (3) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalar-bicolor-0-pi/scalar-bicolor-0-pi_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (8)  at (-0.5, -0.25) {$\pi$};
		\node [style=gn] (9)  at (-0.5, 0.25) {};
		\node [style=gn] (10)  at (-0.5, -0.75) {};
		\node [style=rn] (11)  at (-0.5, 0.75) {};
		\node [style=rn] (13)  at (0.0, 0.25) {$\pi$};
		\node [style=gn] (14)  at (0.5, -0.25) {};
		\node [style=gn] (15)  at (0.0, -0.25) {};
		\node [style=rn] (16)  at (0.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (10) to (11);
		\draw [style=none, bend left=45, looseness=1.00] (14) to (16);
		\draw [style=none, bend right=45, looseness=1.00] (14) to (16);
		\draw [style=none] (15) to (13);
		\draw [style=none] (16) to (14);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalar-bicolor-0-pi/scalar-bicolor-0-pi_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (17)  at (-0.5, 0.5) {};
		\node [style=gn] (18)  at (-0.5, -0.5) {};
		\node [style=rn] (19)  at (-0.5, -0.0) {$\pi$};
		\node [style=gn] (20)  at (0.5, -0.25) {};
		\node [style=gn] (21)  at (0.0, -0.25) {};
		\node [style=rn] (22)  at (0.0, 0.25) {$\pi$};
		\node [style=rn] (23)  at (0.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (18) to (17);
		\draw [style=none, bend left=45, looseness=1.00] (20) to (23);
		\draw [style=none, bend right=45, looseness=1.00] (20) to (23);
		\draw [style=none] (21) to (22);
		\draw [style=none] (23) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalar-bicolor-0-pi/scalar-bicolor-0-pi_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (24)  at (-0.25, 0.5) {$\pi$};
		\node [style=gn] (25)  at (0.0, -0.5) {};
		\node [style=rn] (27)  at (0.25, 0.5) {$\pi$};
		\node [style=rn] (28)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (25) to (28);
		\draw [style=none] (27) to (28);
		\draw [style=none] (28) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalar-bicolor-0-pi/scalar-bicolor-0-pi_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (30)  at (0.0, 0.25) {};
		\node [style=gn] (31)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (31) to (30);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalar-inverse-proof/scalar-inverse-proof_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (21)  at (0.0, 0.375) {$\frac{-\pi}{4}$};
		\node [style=gn] (22)  at (0.0, -0.375) {$~\frac{\pi}{4}~$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (21) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sop-to-ZH-term.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}, font={\scriptsize}] (0) at (0, -0) {$e^{2i\pi\alpha_i}$};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/state-SVD-g-to-r/state-SVD-g-to-r_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (52)  at (0.0, 0.125) {};
		\node [style=gn] (53)  at (-0.5, 0.375) {$\alpha$};
		\node [style=none] (54)  at (0.5, 0.625) {};
		\node [style=none] (56)  at (0.25, 0.375) {$s$};
		\node [style=none] (57)  at (0.0, 0.625) {};
		\node [style=none] (58)  at (0.5, 0.125) {};
		\node [style=none] (59)  at (-0.5, -0.625) {};
		\node [style=rn] (60)  at (-0.5, -0.125) {$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (52.center) to (57.center);
		\draw [style=none] (54.center) to (58.center);
		\draw [style=none] (57.center) to (54.center);
		\draw [style=none] (58.center) to (52.center);
		\draw [style=none] (59.center) to (53);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/state-SVD-g-to-r/state-SVD-g-to-r_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, 0.0) {};
		\node [style=rn] (1)  at (-0.5, 0.75) {$\alpha$};
		\node [style=none] (2)  at (0.5, 0.5) {};
		\node [style={{H box}}] (3)  at (-0.5, 0.25) {};
		\node [style=none] (4)  at (0.25, 0.25) {$s$};
		\node [style=none] (5)  at (0.0, 0.5) {};
		\node [style=none] (6)  at (0.5, 0.0) {};
		\node [style=none] (7)  at (-0.5, -0.75) {};
		\node [style=rn] (8)  at (-0.5, -0.25) {$\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (5.center);
		\draw [style=none] (2.center) to (6.center);
		\draw [style=none] (5.center) to (2.center);
		\draw [style=none] (6.center) to (0.center);
		\draw [style=none] (7.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/state-SVD-g-to-r/state-SVD-g-to-r_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (9)  at (-0.125, 0.375) {};
		\node [style=none] (10)  at (0.375, 0.375) {};
		\node [style=none] (11)  at (0.125, 0.125) {$s$};
		\node [style=rn] (12)  at (-0.625, 0.625) {$\alpha{-}\frac{\pi}{2}$};
		\node [style=none] (13)  at (-0.625, -1.375) {};
		\node [style=none] (14)  at (-0.125, -0.125) {};
		\node [style=none] (16)  at (0.375, -0.125) {};
		\node [style=rn] (17)  at (-0.625, -0.875) {$\beta{-}\frac{\pi}{2}$};
		\node [style=gn, inner sep=-0.5pt] (18)  at (-0.625, -0.125) {-$\frac{\pi}{2}$};
		\node [style=rn] (19)  at (0.625, -0.625) {};
		\node [style=gn] (20)  at (0.125, -1.125) {$\frac{\pi}{4}$};
		\node [style=rn] (21)  at (0.125, -0.625) {$\pi$};
		\node [style=gn] (22)  at (0.625, -1.125) {};
		\node [style=rn] (34)  at (-0.625, 1.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (9.center) to (10.center);
		\draw [style=none] (10.center) to (16.center);
		\draw [style=none] (13.center) to (12);
		\draw [style=none] (14.center) to (9.center);
		\draw [style=none] (16.center) to (14.center);
		\draw [style=none] (19) to (22);
		\draw [style=none] (20) to (21);
		\draw [style=none, bend left] (22) to (19);
		\draw [style=none, bend right] (22) to (19);
		\draw [style=none] (34) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/state-SVD-g-to-r/state-SVD-g-to-r_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (23)  at (0.125, -0.75) {$\frac{\pi}{4}{+}\gamma$};
		\node [style=none] (24)  at (0.625, 1.0) {};
		\node [style=none] (25)  at (-0.625, -1.0) {};
		\node [style=rn] (27)  at (0.125, 0.0) {$\pi$};
		\node [style=gn] (28)  at (0.625, -0.5) {};
		\node [style=none] (29)  at (0.125, 1.0) {};
		\node [style=none] (30)  at (0.125, 0.5) {};
		\node [style=none] (31)  at (0.625, 0.5) {};
		\node [style=rn] (32)  at (0.625, 0.0) {};
		\node [style=none] (33)  at (0.375, 0.75) {$s$};
		\node [style=gn] (35)  at (-0.625, -0.5) {$\gamma_3$};
		\node [style=gn] (36)  at (-0.625, 0.5) {$\gamma_1$};
		\node [style=rn] (37)  at (-0.625, 0.0) {$\gamma_2$};
		\node [style=rn] (38)  at (-0.625, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (23) to (27);
		\draw [style=none] (24.center) to (31.center);
		\draw [style=none] (25.center) to (38);
		\draw [style=none, bend left] (28) to (32);
		\draw [style=none, bend right] (28) to (32);
		\draw [style=none] (29.center) to (24.center);
		\draw [style=none] (30.center) to (29.center);
		\draw [style=none] (31.center) to (30.center);
		\draw [style=none] (32) to (28);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/state-SVD-g-to-r/state-SVD-g-to-r_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (39)  at (-0.625, -0.5) {$\gamma_3$};
		\node [style=none] (40)  at (0.125, 0.5) {};
		\node [style=none] (41)  at (0.125, 1.0) {};
		\node [style=none] (42)  at (-0.625, -1.0) {};
		\node [style=none] (43)  at (0.625, 1.0) {};
		\node [style=gn] (44)  at (0.125, -0.75) {$\frac{\pi}{4}{+}\gamma$};
		\node [style=rn] (46)  at (-0.625, 0.0) {$\gamma_2$};
		\node [style=none] (47)  at (0.375, 0.75) {$s$};
		\node [style=none] (48)  at (0.625, 0.5) {};
		\node [style=rn] (49)  at (0.125, 0.0) {$\pi$};
		\node [style=gn] (50)  at (0.625, -0.5) {};
		\node [style=rn] (51)  at (0.625, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (40.center) to (41.center);
		\draw [style=none] (41.center) to (43.center);
		\draw [style=none] (42.center) to (46);
		\draw [style=none] (43.center) to (48.center);
		\draw [style=none] (44) to (49);
		\draw [style=none] (48.center) to (40.center);
		\draw [style=none, bend left] (50) to (51);
		\draw [style=none, bend right] (50) to (51);
		\draw [style=none] (51) to (50);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/state-to-SVD/state-to-SVD_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, 0.25) {};
		\node [style=none] (1)  at (0.5, 0.25) {};
		\node [style=none] (2)  at (0.25, 0.0) {$s$};
		\node [style=none] (3)  at (0.5, -0.25) {};
		\node [style=none] (4)  at (0.0, -0.25) {};
		\node [style=none] (5)  at (-0.5, -0.5) {};
		\node [style=gn] (6)  at (-0.5, 0.0) {$\beta$};
		\node [style=rn] (7)  at (-0.5, 0.5) {$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (1.center);
		\draw [style=none] (1.center) to (3.center);
		\draw [style=none] (3.center) to (4.center);
		\draw [style=none] (4.center) to (0.center);
		\draw [style=none] (5.center) to (7);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/state-to-SVD/state-to-SVD_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (9)  at (-0.5, 0.125) {};
		\node [style=none] (10)  at (0.0, 0.125) {};
		\node [style=none] (11)  at (-0.25, -0.125) {$s$};
		\node [style=none] (12)  at (0.0, -0.375) {};
		\node [style=none] (13)  at (-0.5, -0.375) {};
		\node [style=none] (14)  at (-1.0, -0.625) {};
		\node [style=gn] (15)  at (-1.0, -0.05) {$\beta$-$\pi$};
		\node [style=rn] (16)  at (-1.0, 0.625) {-$\alpha$};
		\node [style=rn] (17)  at (0.5, 0.125) {$\pi$};
		\node [style=gn, align=center] (18)  at (0.5, -0.375) {$\alpha$};
		\node [style=rn] (19)  at (1.0, 0.125) {};
		\node [style=gn] (20)  at (1.0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (9.center) to (10.center);
		\draw [style=none] (10.center) to (12.center);
		\draw [style=none] (12.center) to (13.center);
		\draw [style=none] (13.center) to (9.center);
		\draw [style=none] (14.center) to (16);
		\draw [style=none] (18) to (17);
		\draw [style=none] (19) to (20);
		\draw [style=none, bend left, looseness=1.25] (20) to (19);
		\draw [style=none, bend right, looseness=1.25] (20) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/supplementarity-from-EU2/supplementarity-from-EU2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.5, 0.5) {$\alpha$};
		\node [style=gn] (1)  at (0.5, 0.5) {$\alpha{+}\pi$};
		\node [style=rn] (2)  at (0.0, 0.0) {};
		\node [style=none] (3)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2);
		\draw (2) to (1);
		\draw (2) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/supplementarity-from-EU2/supplementarity-from-EU2_07.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (73)  at (-0.25, 0.0) {$\beta_2$};
		\node [style=rn] (74)  at (0.25, 0.25) {$\pi$};
		\node [style=gn] (75)  at (0.25, -0.25) {$\gamma$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (75) to (74);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/supplementarity-from-EU2/supplementarity-from-EU2_10.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (103)  at (0.0, 0.0) {$2\alpha{+}\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-decomp-with-euler/triangle-decomp-with-euler_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (-0.125, 0.25) {};
		\node [style=gn, inner sep=-0.5pt] (1)  at (0.625, 1.25) {$\frac{-\pi}{4}$};
		\node [style=gn, inner sep=-0.5pt] (2)  at (0.625, 0.25) {$\frac{-\pi}{4}$};
		\node [style=gn] (3)  at (-0.125, 0.75) {};
		\node [style=rn] (4)  at (-0.125, -0.75) {$\frac{\pi}{2}$};
		\node [style=none] (5)  at (-0.125, 1.25) {};
		\node [style=gn] (6)  at (-0.625, 0.25) {$\frac{\pi}{4}$};
		\node [style=gn] (7)  at (-0.125, -0.25) {$\frac{\pi}{4}$};
		\node [style=none] (8)  at (-0.125, -1.25) {};
		\node [style=rn] (9)  at (0.375, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1) to (9);
		\draw (3) to (9);
		\draw (5.center) to (8.center);
		\draw (6) to (0);
		\draw (9) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-decomp-with-euler/triangle-decomp-with-euler_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (11)  at (-0.25, -0.75) {$\frac{\pi}{2}$};
		\node [style=gn] (12)  at (-0.25, 0.75) {$\frac{\pi}{2}$};
		\node [style=rn] (13)  at (0.25, 0.75) {$\omega$};
		\node [style=none] (14)  at (-0.25, 1.25) {};
		\node [style=gn] (15)  at (0.25, 0.25) {$\frac{\pi}{4}$};
		\node [style=gn] (16)  at (-0.25, -0.25) {$\frac{\pi}{4}$};
		\node [style=none] (17)  at (-0.25, -1.25) {};
		\node [style=rn] (18)  at (-0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (12) to (13);
		\draw (14.center) to (17.center);
		\draw (15) to (18);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-decomp-with-euler/triangle-decomp-with-euler_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (19)  at (-0.375, 1.375) {};
		\node [style=rn] (20)  at (-0.375, -0.875) {$\frac{\pi}{2}$};
		\node [style=gn] (21)  at (-0.375, -0.125) {};
		\node [style=rn] (22)  at (0.375, -0.125) {$\beta_1$};
		\node [style=gn] (23)  at (0.375, -0.875) {$\beta_2$};
		\node [style=none] (25)  at (-0.375, -1.375) {};
		\node [style=gn] (26)  at (-0.375, 0.875) {$\frac{\pi}{2}$};
		\node [style=rn] (27)  at (-0.375, 0.375) {$\beta_1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (19.center) to (25.center);
		\draw (21) to (22);
		\draw (23) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-proof-1/zero-proof-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (8)  at (0.0, -0.0) {$\alpha$};
		\node [style=rn] (9)  at (0.0, 0.5) {$\pi$};
		\node [style=none] (11)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (11.center) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-proof-1/zero-proof-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (4)  at (-0.5, -0.0) {$\alpha$};
		\node [style=rn] (5)  at (-0.5, 0.5) {$\pi$};
		\node [style=none] (6)  at (-0.5, -0.5) {};
		\node [style=gn] (16)  at (0.5, -0.0) {};
		\node [style=rn] (17)  at (0.5, 0.5) {};
		\node [style=gn] (18)  at (0.0, -0.0) {};
		\node [style=rn] (19)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend left=45, looseness=1.00] (4) to (5);
		\draw [style=none, bend left=45, looseness=1.00] (5) to (4);
		\draw [style=none] (6.center) to (4);
		\draw [style=none] (16) to (17);
		\draw [style=none] (18) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-proof-1/zero-proof-1_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (12)  at (-0.25, -0.125) {$\frac{\alpha}{2}$};
		\node [style=rn] (13)  at (-0.25, 0.625) {$\pi$};
		\node [style=none] (14)  at (-0.25, -0.625) {};
		\node [style=gn] (15)  at (-0.75, 0.375) {$\frac{\alpha}{2}$};
		\node [style=gn] (20)  at (0.25, -0.125) {};
		\node [style=rn] (21)  at (0.25, 0.375) {};
		\node [style=gn] (22)  at (0.75, -0.125) {};
		\node [style=rn] (23)  at (0.75, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (12) to (15);
		\draw [style=none, bend left=45, looseness=1.00] (13) to (12);
		\draw [style=none] (14.center) to (12);
		\draw [style=none] (15) to (13);
		\draw [style=none] (20) to (21);
		\draw [style=none] (22) to (23);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-proof-1/zero-proof-1_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (25)  at (0.25, -0.125) {$\frac{\alpha}{2}$};
		\node [style=gn] (26)  at (-0.25, 0.375) {-$\frac{\alpha}{2}$};
		\node [style=gn] (27)  at (-0.75, -0.125) {$\frac{\alpha}{2}$};
		\node [style=rn] (28)  at (0.25, 0.375) {$\pi$};
		\node [style=rn] (29)  at (0.75, 0.375) {};
		\node [style=gn] (30)  at (0.75, -0.125) {};
		\node [style=rn] (31)  at (-0.75, 0.625) {$\pi$};
		\node [style=none] (32)  at (-0.75, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (25) to (28);
		\draw [style=none] (26) to (31);
		\draw [style=none] (27) to (26);
		\draw [style=none] (30) to (29);
		\draw [style=none, bend right=45, looseness=1.00] (31) to (27);
		\draw [style=none] (32.center) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-proof-1/zero-proof-1_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.5, 0.875) {};
		\node [style=rn] (1)  at (0.0, 0.875) {};
		\node [style=gn] (2)  at (0.5, 0.375) {};
		\node [style=gn] (3)  at (0.0, 0.375) {};
		\node [style=gn] (34)  at (0.0, -0.625) {$\frac{\alpha}{2}$};
		\node [style=rn] (35)  at (0.5, -0.125) {};
		\node [style=gn] (36)  at (0.5, -0.625) {};
		\node [style=rn] (37)  at (0.0, -0.125) {$\pi$};
		\node [style=gn] (38)  at (-0.5, -0.375) {};
		\node [style=rn] (39)  at (-0.5, 0.125) {$\pi$};
		\node [style=none] (40)  at (-0.5, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0) to (2);
		\draw [style=none, bend left=45, looseness=1.00] (2) to (0);
		\draw [style=none, bend right=45, looseness=1.00] (2) to (0);
		\draw [style=none] (3) to (1);
		\draw [style=none] (34) to (37);
		\draw [style=none] (36) to (35);
		\draw [style=none, bend left=45, looseness=1.00] (38) to (39);
		\draw [style=none, bend left=45, looseness=1.00] (39) to (38);
		\draw [style=none] (40.center) to (38);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-proof-1/zero-proof-1_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (41)  at (-0.5, 0.0) {};
		\node [style=gn] (42)  at (0.5, -0.25) {};
		\node [style=rn] (43)  at (-0.5, 0.5) {$\pi$};
		\node [style=none] (44)  at (-0.5, -0.5) {};
		\node [style=rn] (45)  at (0.0, 0.25) {$\pi$};
		\node [style=gn] (46)  at (0.0, -0.25) {$\frac{\alpha}{2}$};
		\node [style=rn] (48)  at (0.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend left=45, looseness=1.00] (42) to (48);
		\draw [style=none, bend right=45, looseness=1.00] (42) to (48);
		\draw [style=none] (44.center) to (41);
		\draw [style=none] (46) to (45);
		\draw [style=none] (48) to (42);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-proof-2/zero-proof-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (0.0, -0.0) {$\alpha$};
		\node [style=rn] (1)  at (0.0, 0.5) {$\pi$};
		\node [style=rn] (9)  at (0.0, -0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (9) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-proof-2/zero-proof-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (3)  at (-0.5, -0.0) {};
		\node [style=gn] (4)  at (0.5, -0.25) {};
		\node [style=rn] (5)  at (-0.5, 0.5) {$\pi$};
		\node [style=rn] (6)  at (0.0, 0.25) {$\pi$};
		\node [style=gn] (7)  at (0.0, -0.25) {$\frac{\alpha}{2}$};
		\node [style=rn] (8)  at (0.5, 0.25) {};
		\node [style=rn] (10)  at (-0.5, -0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend left=45, looseness=1.00] (4) to (8);
		\draw [style=none, bend right=45, looseness=1.00] (4) to (8);
		\draw [style=none] (7) to (6);
		\draw [style=none] (8) to (4);
		\draw [style=none] (10) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-proof-2/zero-proof-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (11)  at (-0.5, 0.0) {};
		\node [style=rn] (12)  at (0.0, 0.25) {$\pi$};
		\node [style=gn] (13)  at (0.0, -0.25) {$\frac{\alpha}{2}$};
		\node [style=rn] (15)  at (-0.5, 0.5) {$\pi$};
		\node [style=gn] (16)  at (0.5, -0.25) {};
		\node [style=rn] (17)  at (0.5, 0.25) {};
		\node [style=rn] (18)  at (-0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (13) to (12);
		\draw [style=none, bend left=45, looseness=1.00] (16) to (17);
		\draw [style=none, bend right=45, looseness=1.00] (16) to (17);
		\draw [style=none] (17) to (16);
		\draw [style=none] (18) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-proof-2/zero-proof-2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (20)  at (0.0, -0.5) {$\frac{\alpha}{2}$};
		\node [style=rn] (21)  at (0.0, -0.0) {$\pi$};
		\node [style=rn] (22)  at (0.0, 0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (20) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-proof-3/zero-proof-3_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (-0.25, -0.0) {$\pi$};
		\node [style=gn] (1)  at (0.25, -0.25) {};
		\node [style=rn] (2)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-proof-3/zero-proof-3_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (4)  at (-0.25, -0.125) {$\pi$};
		\node [style=gn] (5)  at (0.25, -0.375) {$\frac{\pi}{4}$};
		\node [style=rn] (6)  at (0.25, 0.375) {-$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (6) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-proof-3/zero-proof-3_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (8)  at (0.0, 0.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-proof-4/zero-proof-4_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (4)  at (0.0, 0.5) {$\pi$};
		\node [style=none] (5)  at (0.0, -0.5) {};
		\node [style=gn] (6)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (5.center) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-proof-4/zero-proof-4_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, -0.5) {};
		\node [style=rn] (1)  at (0.0, 0.5) {$\pi$};
		\node [style=gn] (3)  at (0.0, -0.0) {-$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-proof-4/zero-proof-4_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (7)  at (-0.625, -0.5) {};
		\node [style=rn] (9)  at (-0.625, 0.5) {$\pi$};
		\node [style=rn] (10)  at (-0.625, -0.0) {$\frac{\pi}{2}$};
		\node [style=gn] (11)  at (0.125, -0.0) {-$\frac{\pi}{2}$};
		\node [style=gn] (12)  at (0.625, -0.25) {};
		\node [style=rn] (13)  at (0.625, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (7.center) to (10);
		\draw [style=none, bend left=45, looseness=1.00] (12) to (13);
		\draw [style=none, bend right=45, looseness=1.00] (12) to (13);
		\draw [style=none] (13) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-proof-4/zero-proof-4_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (15)  at (-0.5, 0.5) {$\pi$};
		\node [style=rn] (16)  at (-0.5, -0.0) {};
		\node [style=rn] (17)  at (0.5, 0.25) {};
		\node [style=none] (18)  at (-0.5, -0.5) {};
		\node [style=gn] (19)  at (0.0, -0.0) {};
		\node [style=gn] (20)  at (0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (17) to (20);
		\draw [style=none] (18.center) to (16);
		\draw [style=none, bend left=45, looseness=1.00] (20) to (17);
		\draw [style=none, bend right=45, looseness=1.00] (20) to (17);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-proof-4/zero-proof-4_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (21)  at (-0.25, 0.5) {$\pi$};
		\node [style=rn] (22)  at (-0.25, -0.0) {};
		\node [style=none] (23)  at (-0.25, -0.5) {};
		\node [style=gn] (24)  at (0.25, -0.25) {};
		\node [style=rn] (26)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (23.center) to (22);
		\draw [style=none] (26) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-proof-4/zero-proof-4_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (27)  at (0.0, -0.0) {};
		\node [style=none] (29)  at (0.0, -0.5) {};
		\node [style=rn] (30)  at (0.0, 0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (29.center) to (27);
	\end{pgfonlayer}
\end{tikzpicture}
